Data-Boosted Optimization for AC Optimal Power Flow: Interior-Point and Spatial Branching Methods

The AC Optimal Power Flow (AC-OPF) problem is a non-convex, NP-hard optimization task essential for secure and economic power system operation. While interior-point methods are widely used due to their computational efficiency, spatial branching techniques offer global optimality guarantees at significantly higher computational cost. In this work, we propose data-boosted variants of both approaches that leverage historical operating data to enhance performance. Specifically, data are used to guide initialization in interior-point methods and to restrict the search region in spatial branching. This unified perspective enables a systematic assessment of how learning can accelerate both local and global optimization strategies. We conduct an extensive empirical study across networks of varying sizes under both standard conditions and modified configurations designed to induce local optima. Our results show that data-boosted strategies consistently improve convergence and reduce computation times for both approaches. However, spatial branching remains computationally demanding even with data-driven enhancements, while interior-point methods exhibit remarkable robustness, often converging to globally optimal solutions, even in challenging instances with multiple local optima. These findings highlight the practical effectiveness of modern interior-point solvers and suggest that global optimization methods for AC-OPF still face significant scalability challenges, even when augmented with data-driven guidance.

==> coordenadas_test_point_nodo5.csv <==
Vr,Vi
1.01344,-0.08748


==> coordenadas_todos_puntos_nodo5.csv <==
Vr,Vi
1.0135,-0.08457
1.01135,-0.09109
1.01382,-0.08041
1.01225,-0.08408
1.01305,-0.08541
1.01262,-0.08527
1.01565,-0.07871
1.01087,-0.09026
1.01367,-0.08726
1.01268,-0.0806
1.01261,-0.08575
1.0135,-0.08249
1.01359,-0.08564
1.01411,-0.07769
1.01315,-0.08409
1.01248,-0.08731
1.01395,-0.07671
1.01179,-0.08837
1.01292,-0.08271
1.01203,-0.0881
1.01377,-0.08047
1.01367,-0.08279
1.0131,-0.08181
1.01234,-0.08713
1.01211,-0.08503
1.01282,-0.08638
1.01244,-0.08677
1.01233,-0.08387
1.0124,-0.08502
1.01199,-0.08593
1.01226,-0.08784
1.01274,-0.08657
1.01227,-0.08236
1.01312,-0.08132
1.01235,-0.07984
1.01225,-0.08954
1.01205,-0.0875
1.01257,-0.08177
1.01444,-0.07594
1.01209,-0.08333
1.0115,-0.08306
1.01214,-0.08401
1.01256,-0.08372
1.01289,-0.0742
1.01281,-0.08171
1.01244,-0.08574
1.01244,-0.08291
1.01432,-0.07926
1.013,-0.08371
1.01271,-0.08613
1.01276,-0.08339
1.01231,-0.08354
1.013,-0.08532
1.01157,-0.08825
1.01381,-0.08069
1.01314,-0.08675
1.0126,-0.08968
1.01237,-0.0849
1.01362,-0.08417
1.01178,-0.08672
1.01255,-0.08623
1.01262,-0.07703
1.01286,-0.08567
1.01138,-0.08949
1.01151,-0.08484
1.01345,-0.08623
1.01291,-0.08004
1.01375,-0.07826
1.01346,-0.0829
1.0116,-0.08678
1.01303,-0.08139
1.01362,-0.08716
1.01328,-0.08102
1.01212,-0.08674
1.01293,-0.0845
1.01248,-0.09049
1.0126,-0.08813
1.01379,-0.08447
1.01424,-0.07791
1.01295,-0.08103
1.01429,-0.08208
1.01434,-0.07929
1.01118,-0.09203
1.01413,-0.07892
1.01231,-0.07925
1.0118,-0.08608
1.01274,-0.08226
1.01451,-0.0863
1.01432,-0.0877
1.01362,-0.07931
1.01272,-0.0818
1.01383,-0.08415
1.0123,-0.08585
1.01162,-0.08636
1.01521,-0.07744
1.01445,-0.07971
1.01389,-0.08414
1.01344,-0.08329
1.01304,-0.08601
1.01217,-0.08477
1.01223,-0.08723
1.01281,-0.0813
1.01398,-0.08678
1.01281,-0.08256
1.01124,-0.089
1.01359,-0.08584
1.01295,-0.08756
1.01462,-0.07565
1.01169,-0.08482
1.01192,-0.08864
1.01244,-0.08896
1.01248,-0.08828
1.01293,-0.08302
1.0118,-0.08867
1.01135,-0.09143
1.01438,-0.08131
1.01328,-0.08387
1.01262,-0.08692
1.01346,-0.07657
1.01297,-0.08555
1.01416,-0.07611
1.01509,-0.08027
1.01238,-0.0881
1.01217,-0.08075
1.01325,-0.07857
1.01344,-0.08754
1.01297,-0.08551
1.0144,-0.07819
1.01493,-0.07748
1.01106,-0.0881
1.01362,-0.08273
1.0139,-0.07538
1.01342,-0.07981
1.01291,-0.0826
1.01206,-0.07884
1.01442,-0.07865
1.01366,-0.08428
1.01434,-0.08159
1.01301,-0.08445
1.01242,-0.08768
1.01286,-0.08565
1.01354,-0.07709
1.01307,-0.08987
1.01145,-0.0839
1.01125,-0.08496
1.01244,-0.08949
1.01328,-0.07699
1.01236,-0.09104
1.01307,-0.08169
1.0127,-0.08968
1.01308,-0.08259
1.0147,-0.07909
1.01226,-0.0917
1.01287,-0.08734
1.01297,-0.08826
1.01199,-0.08218
1.01595,-0.07517
1.01218,-0.08574
1.01276,-0.08557
1.01271,-0.08994
1.01186,-0.08803
1.01447,-0.07792
1.01314,-0.08287
1.01423,-0.08016
1.0124,-0.08533
1.01303,-0.08845
1.01207,-0.08917
1.01255,-0.08571
1.015,-0.07923
1.01106,-0.08989
1.01349,-0.08022
1.01363,-0.08377
1.01281,-0.08819
1.01182,-0.08901
1.01278,-0.09181
1.0149,-0.07806
1.01128,-0.09306
1.01381,-0.08725
1.01137,-0.09086
1.01104,-0.09001
1.01494,-0.07607
1.01223,-0.09019
1.01507,-0.07439
1.01222,-0.08867
1.01337,-0.08387
1.01272,-0.0825
1.01482,-0.07939
1.01179,-0.08551
1.01187,-0.09029
1.01363,-0.08102
1.01304,-0.08571
1.01265,-0.08725
1.01174,-0.09034
1.01201,-0.08853
1.01246,-0.09013
1.01433,-0.07905
1.01423,-0.08525
1.01384,-0.07953
1.01287,-0.08343
1.01371,-0.08627
1.01352,-0.08939
1.01148,-0.08435
1.0125,-0.08499
1.01287,-0.08062
1.01235,-0.08821
1.0129,-0.08644
1.01293,-0.09104
1.01285,-0.08153
1.01384,-0.07644
1.01243,-0.08092
1.01191,-0.08873
1.01531,-0.08144
1.0139,-0.08395
1.01261,-0.08475
1.01169,-0.08312
1.01336,-0.08565
1.01312,-0.08615
1.01201,-0.08829
1.01362,-0.08063
1.01247,-0.08148
1.01463,-0.07737
1.01275,-0.0801
1.0127,-0.08417
1.01144,-0.08677
1.01301,-0.08106
1.01307,-0.08644
1.01073,-0.0914
1.01304,-0.08769
1.01422,-0.08163
1.01403,-0.08357
1.01373,-0.08044
1.01371,-0.0861
1.01309,-0.08304
1.01114,-0.08911
1.01493,-0.07967
1.01357,-0.0836
1.01334,-0.08094
1.01205,-0.08313
1.01331,-0.08225
1.01351,-0.08941
1.01327,-0.08354
1.0147,-0.07688
1.015,-0.07632
1.01245,-0.08698
1.0127,-0.08931
1.01239,-0.08518
1.01292,-0.08691
1.01213,-0.0868
1.01118,-0.08549
1.01338,-0.08384
1.01289,-0.08016
1.01425,-0.08413
1.01341,-0.08096
1.01259,-0.0839
1.01411,-0.08311
1.01206,-0.08629
1.01383,-0.08123
1.01174,-0.08713
1.01268,-0.08908
1.01273,-0.08685
1.01438,-0.08071
1.01234,-0.08795
1.01613,-0.07432
1.01291,-0.0827
1.01445,-0.08305
1.01391,-0.08254
1.01277,-0.08465
1.01276,-0.07941
1.01361,-0.08762
1.01275,-0.08277
1.01439,-0.07955
1.01376,-0.08623
1.01284,-0.08361
1.01359,-0.08407
1.0124,-0.08879
1.01324,-0.08334
1.01396,-0.08561
1.01354,-0.08477
1.0138,-0.07833
1.01337,-0.08133
1.01306,-0.08562
1.01309,-0.07938
1.0131,-0.08169
1.01166,-0.08779
1.01194,-0.09102
1.01403,-0.0814
1.01424,-0.08602
1.0126,-0.086
1.01378,-0.08131
1.01271,-0.08431
1.0135,-0.08134
1.01316,-0.08662
1.01222,-0.0881
1.01119,-0.08838
1.01298,-0.08649
1.01296,-0.08987
1.01316,-0.08916
1.01231,-0.09128
1.0132,-0.08078
1.01194,-0.08771
1.01296,-0.08696
1.01423,-0.07714
1.01227,-0.08487
1.01474,-0.08238
1.0144,-0.07523
1.01388,-0.08477
1.01397,-0.08376
1.01262,-0.08369
1.01241,-0.08393
1.01331,-0.08468
1.01276,-0.0838
1.01293,-0.08359
1.01299,-0.08192
1.01407,-0.08168
1.01216,-0.08782
1.0116,-0.08644
1.01391,-0.08603
1.01226,-0.08603
1.01435,-0.08182
1.01357,-0.08931
1.01439,-0.07806
1.01216,-0.08746
1.01208,-0.08397
1.01308,-0.08904
1.01292,-0.08164
1.01454,-0.07627
1.01366,-0.08244
1.01247,-0.08791
1.01283,-0.08011
1.01273,-0.08546
1.01399,-0.08318
1.01271,-0.0861
1.01522,-0.07757
1.01225,-0.08609
1.01387,-0.08513
1.01289,-0.08726
1.01278,-0.08831
1.014,-0.08462
1.01213,-0.09074
1.01271,-0.08398
1.01269,-0.08507
1.01461,-0.07429
1.01348,-0.08608
1.01229,-0.0862
1.01361,-0.08586
1.01376,-0.08555
1.01472,-0.0742
1.01503,-0.0814
1.01275,-0.0841
1.01488,-0.07739
1.01214,-0.08747
1.01237,-0.08622
1.0128,-0.08599
1.01437,-0.08412
1.01433,-0.08165
1.01332,-0.08383
1.01267,-0.08808
1.01265,-0.08267
1.01312,-0.08682
1.01315,-0.08673
1.0122,-0.08758
1.01351,-0.08476
1.01266,-0.08374
1.01185,-0.08826
1.01546,-0.07924
1.012,-0.08868
1.01246,-0.0843
1.01277,-0.08285
1.01188,-0.08966
1.0122,-0.08667
1.01363,-0.08792
1.01393,-0.08179
1.0125,-0.08368
1.01177,-0.08314
1.01398,-0.07938
1.01355,-0.08443
1.01295,-0.08806
1.01263,-0.08604
1.01209,-0.09131
1.01206,-0.08788
1.01382,-0.08124
1.0113,-0.09123
1.01165,-0.08872
1.01254,-0.08316
1.01284,-0.09142
1.01317,-0.08883
1.0135,-0.08464
1.01308,-0.08637
1.01309,-0.07741
1.01284,-0.09162
1.01168,-0.08276
1.01344,-0.08364
1.01176,-0.08651
1.01155,-0.08768
1.01202,-0.0862
1.01255,-0.07736
1.01313,-0.08327
1.013,-0.08331
1.01472,-0.07878
1.01268,-0.08609
1.01509,-0.07937
1.01336,-0.08123
1.01254,-0.08607
1.01621,-0.07856
1.0121,-0.08508
1.01336,-0.07837
1.01406,-0.07853
1.01271,-0.09003
1.01202,-0.08858
1.01285,-0.08052
1.01338,-0.08654
1.01218,-0.08679
1.0126,-0.086
1.0123,-0.08559
1.01396,-0.08059
1.01374,-0.0811
1.01376,-0.07962
1.01447,-0.07855
1.0126,-0.08718
1.01309,-0.09041
1.01367,-0.08206
1.01414,-0.07637
1.01131,-0.09106
1.0132,-0.07833
1.01239,-0.08433
1.01492,-0.07522
1.01341,-0.08672
1.01378,-0.08027
1.01467,-0.07304
1.01217,-0.07846
1.01366,-0.08276
1.01372,-0.08156
1.01294,-0.08501
1.01299,-0.08663
1.01214,-0.08987
1.01375,-0.07943
1.01383,-0.07937
1.01313,-0.0854
1.01251,-0.08732
1.01456,-0.08356
1.01306,-0.07967
1.01065,-0.08843
1.01404,-0.07879
1.01432,-0.08375
1.01333,-0.08261
1.01285,-0.09035
1.0123,-0.08665
1.01395,-0.08693
1.01326,-0.0868
1.0135,-0.07963
1.01298,-0.08467
1.01302,-0.0818
1.01391,-0.07961
1.01294,-0.08395
1.01232,-0.08144
1.01432,-0.08105
1.01239,-0.08498
1.01287,-0.07868
1.01144,-0.09026
1.01373,-0.08065
1.01344,-0.08456
1.01303,-0.08655
1.01401,-0.07906
1.01361,-0.08211
1.01308,-0.0824
1.01204,-0.08813
1.01224,-0.08659
1.01165,-0.09198
1.01199,-0.08592
1.01298,-0.08265
1.01379,-0.07918
1.01229,-0.08468
1.01372,-0.08556
1.01198,-0.08587
1.01195,-0.08395
1.01264,-0.08104
1.0141,-0.08094
1.01448,-0.08052
1.0122,-0.08729
1.01282,-0.08717
1.0145,-0.08143
1.01394,-0.08515
1.01312,-0.08605
1.01425,-0.07838
1.01372,-0.08552
1.01161,-0.09069
1.01265,-0.08295
1.01111,-0.08603
1.01501,-0.0803
1.01454,-0.0787
1.01338,-0.07944
1.01432,-0.07983
1.01481,-0.07483
1.014,-0.08062
1.01371,-0.08288
1.01298,-0.0853
1.0136,-0.08343
1.01403,-0.08459
1.01139,-0.08887
1.0125,-0.07759
1.01273,-0.08613
1.01361,-0.0821
1.01273,-0.08983
1.01136,-0.09048
1.01224,-0.08541
1.01248,-0.08435
1.01235,-0.08456
1.01188,-0.08706
1.01269,-0.08693
1.01338,-0.08724
1.01222,-0.08765
1.01367,-0.07831
1.01344,-0.0808
1.01102,-0.08565
1.01215,-0.08888
1.01246,-0.08941
1.01219,-0.08529
1.01406,-0.08014
1.01375,-0.08716
1.01506,-0.0765
1.01145,-0.08875
1.01327,-0.08438
1.01265,-0.08936
1.0145,-0.08052
1.01329,-0.0863
1.01291,-0.08686
1.01279,-0.08861
1.01276,-0.08479
1.01396,-0.08014
1.01146,-0.08751
1.01599,-0.07857
1.01378,-0.08299
1.01293,-0.08269
1.01305,-0.0842
1.01349,-0.08492
1.01342,-0.0856
1.01305,-0.08529
1.01444,-0.08481
1.01281,-0.08805
1.01261,-0.0852
1.01301,-0.08768
1.01399,-0.08135
1.01286,-0.0774
1.01404,-0.08595
1.01344,-0.08035
1.01189,-0.08822
1.01318,-0.08278
1.01578,-0.077
1.01312,-0.08837
1.01259,-0.07674
1.01314,-0.08194
1.01347,-0.0846
1.01394,-0.08315
1.01463,-0.07792
1.01446,-0.08218
1.01335,-0.08713
1.01125,-0.08634
1.01406,-0.07883
1.01467,-0.08144
1.01332,-0.08452
1.01314,-0.07745
1.01193,-0.08603
1.01504,-0.07947
1.01402,-0.07917
1.01213,-0.08962
1.01312,-0.08597
1.01514,-0.07566
1.01476,-0.08161
1.0115,-0.09022
1.01417,-0.08277
1.01411,-0.07822
1.01359,-0.0808
1.01263,-0.08502
1.01081,-0.0881
1.0144,-0.07692
1.01491,-0.08093
1.01211,-0.08705
1.01359,-0.08407
1.01195,-0.08422
1.01236,-0.08441
1.01323,-0.08669
1.01187,-0.08691
1.01171,-0.08906
1.01495,-0.07789
1.01276,-0.08708
1.01357,-0.07954
1.01337,-0.07647
1.01378,-0.07649
1.01437,-0.08332
1.0124,-0.08691
1.01449,-0.07974
1.01251,-0.08956
1.01392,-0.07938
1.01313,-0.08494
1.01389,-0.08369
1.01242,-0.08689
1.01238,-0.08606
1.0136,-0.07838
1.01171,-0.08848
1.01393,-0.08328
1.01255,-0.08836
1.01355,-0.08664
1.01244,-0.08367
1.01301,-0.08575
1.01277,-0.08419
1.01215,-0.08825
1.01282,-0.08083
1.01196,-0.08544
1.01142,-0.0892
1.01348,-0.08146
1.01308,-0.07919
1.01292,-0.09238
1.01254,-0.08827
1.01187,-0.08631
1.01181,-0.08664
1.01245,-0.08384
1.01297,-0.0862
1.01247,-0.08706
1.01307,-0.0795
1.01372,-0.08554
1.01272,-0.09159
1.01257,-0.08645
1.01359,-0.0807
1.01405,-0.08064
1.01441,-0.0758
1.01327,-0.08312
1.01116,-0.08788
1.0137,-0.0809
1.01312,-0.08247
1.01444,-0.08294
1.01412,-0.08227
1.01377,-0.08129
1.01228,-0.08672
1.01366,-0.0802
1.01477,-0.08074
1.01275,-0.08687
1.01484,-0.07561
1.01289,-0.08334
1.01264,-0.08541
1.01328,-0.08693
1.01205,-0.08737
1.01064,-0.08824
1.01195,-0.08672
1.01296,-0.08194
1.01247,-0.09029
1.01503,-0.08291
1.01317,-0.0801
1.01435,-0.08264
1.01317,-0.08369
1.01181,-0.09255
1.01225,-0.08994
1.01326,-0.0836
1.01381,-0.07824
1.0126,-0.0871
1.01352,-0.07684
1.01483,-0.07739
1.01355,-0.08358
1.01345,-0.08679
1.01402,-0.08274
1.01324,-0.08382
1.01341,-0.08149
1.01357,-0.08178
1.01268,-0.08625
1.01381,-0.0882
1.01454,-0.08839
1.01276,-0.07587
1.01237,-0.08902
1.01401,-0.08445
1.01408,-0.08092
1.01324,-0.07909
1.01215,-0.08732
1.01343,-0.08564
1.01366,-0.07886
1.01472,-0.08395
1.01331,-0.087
1.01396,-0.07906
1.01346,-0.08725
1.01141,-0.09146
1.01206,-0.08439
1.01281,-0.08514
1.01296,-0.07938
1.01229,-0.07701
1.01201,-0.08851
1.01401,-0.08477
1.01251,-0.08995
1.01323,-0.07994
1.01195,-0.08439
1.01338,-0.0788
1.01231,-0.08038
1.01351,-0.08547
1.0141,-0.0788
1.01339,-0.08206
1.01429,-0.07773
1.013,-0.08408
1.01215,-0.08872
1.01332,-0.08149
1.01278,-0.08
1.01438,-0.07943
1.01209,-0.09447
1.01152,-0.08734
1.01353,-0.08544
1.01399,-0.07539
1.01334,-0.0797
1.01282,-0.0828
1.01285,-0.08627
1.01237,-0.09002
1.01308,-0.07887
1.01376,-0.07717
1.01284,-0.08774
1.01255,-0.08301
1.01172,-0.08831
1.01237,-0.08381
1.01382,-0.08697
1.01303,-0.08551
1.01277,-0.08519
1.01221,-0.08964
1.01307,-0.08502
1.01311,-0.07921
1.01206,-0.08675
1.01231,-0.08117
1.01371,-0.07812
1.01211,-0.08721
1.01474,-0.08206
1.01406,-0.08419
1.01365,-0.07906
1.0134,-0.08085
1.01209,-0.08789
1.01208,-0.08776
1.01285,-0.08728
1.01245,-0.08716
1.01389,-0.08049
1.01185,-0.08894
1.01262,-0.08719
1.01243,-0.07885
1.01084,-0.09382
1.0132,-0.08882
1.01301,-0.08463
1.0119,-0.08519
1.01203,-0.08646
1.01489,-0.0828
1.01559,-0.08264
1.01311,-0.08574
1.01067,-0.09163
1.0133,-0.08346
1.01184,-0.08645
1.01304,-0.08687
1.01267,-0.08822
1.01486,-0.08506
1.01217,-0.08125
1.01358,-0.08465
1.01425,-0.07619
1.01189,-0.08538
1.01441,-0.08261
1.01598,-0.07705
1.01346,-0.08002
1.01206,-0.08329
1.01473,-0.08301
1.0121,-0.0901
1.01269,-0.07849
1.01312,-0.08588
1.01376,-0.08227
1.01403,-0.08221
1.01294,-0.08728
1.01393,-0.07774
1.01259,-0.08794
1.01318,-0.08337
1.0137,-0.08095
1.01365,-0.08759
1.01274,-0.08389
1.01155,-0.08418
1.0128,-0.08654
1.01517,-0.07994
1.01413,-0.0781
1.01373,-0.08016
1.01348,-0.08282
1.01314,-0.07937
1.01423,-0.0825
1.01263,-0.08674
1.01306,-0.08368
1.01207,-0.0873
1.01226,-0.08976
1.01364,-0.07736
1.01406,-0.07812
1.01204,-0.0864
1.01341,-0.07951
1.01397,-0.08893
1.01347,-0.07983
1.0134,-0.08341
1.01369,-0.0803
1.01284,-0.07731
1.01462,-0.07637
1.01262,-0.08618
1.01245,-0.08792
1.01516,-0.07681
1.0122,-0.09202
1.01357,-0.0817
1.01374,-0.07668
1.01297,-0.08082
1.01196,-0.08591
1.01357,-0.08071
1.0144,-0.0803
1.01178,-0.08952
1.01247,-0.08971
1.0121,-0.08419
1.01471,-0.08375
1.01052,-0.08967
1.01281,-0.08087
1.01375,-0.08098
1.01302,-0.08155
1.01315,-0.08425
1.01372,-0.07872
1.01297,-0.08482
1.01247,-0.08822
1.01411,-0.0809
1.01396,-0.08007
1.01233,-0.08247
1.01196,-0.08568
1.01496,-0.07658
1.01328,-0.0849
1.01332,-0.08291
1.01379,-0.08723
1.0144,-0.08256
1.0147,-0.07702
1.01194,-0.08415
1.01358,-0.0855
1.01318,-0.0843
1.01377,-0.07871
1.01368,-0.08595
1.01473,-0.07901
1.01262,-0.08561
1.01195,-0.08273
1.01456,-0.07942
1.01307,-0.08455
1.01361,-0.08016
1.01296,-0.08988
1.01166,-0.08749
1.01214,-0.08647
1.01351,-0.08082
1.01214,-0.08229
1.01226,-0.08321
1.0116,-0.08783
1.01266,-0.08685
1.01327,-0.08189
1.01426,-0.08109
1.01266,-0.08849
1.01276,-0.08535
1.01279,-0.08261
1.01486,-0.08055
1.0117,-0.08229
1.01327,-0.08591
1.01411,-0.0768
1.01295,-0.09072
1.01284,-0.07935
1.01456,-0.08383
1.01241,-0.08666
1.01361,-0.08031
1.01271,-0.08716
1.01438,-0.07652
1.013,-0.08755
1.01372,-0.08673
1.01212,-0.08534
1.01606,-0.07617
1.01423,-0.08039
1.01199,-0.08528
1.0121,-0.09242
1.0141,-0.08036
1.01171,-0.08284
1.01155,-0.08621
1.01322,-0.08357
1.01272,-0.08633
1.01462,-0.08159
1.01272,-0.08726
1.01421,-0.07801
1.01302,-0.08564
1.01159,-0.08542
1.01262,-0.08588
1.01315,-0.07884
1.01262,-0.08772
1.01318,-0.08674
1.01374,-0.07803
1.01275,-0.08255
1.01465,-0.07506
1.01302,-0.08446
1.01168,-0.08696
1.01364,-0.08
1.01246,-0.0817
1.0118,-0.08094
1.01343,-0.08753
1.01417,-0.07775
1.01182,-0.085
1.01466,-0.08021
1.01239,-0.08744
1.01039,-0.08685
1.01282,-0.08501
1.01435,-0.0833
1.0123,-0.07771
1.01324,-0.08543
1.01228,-0.08473
1.01424,-0.07733
1.01493,-0.07952
1.01368,-0.08228
1.01131,-0.08567
1.01441,-0.07734
1.01381,-0.08139
1.01352,-0.07985
1.01226,-0.08571
1.01395,-0.08238
1.01228,-0.08687
1.01268,-0.08805
1.01244,-0.08785
1.01474,-0.07819
1.01134,-0.08348
1.01263,-0.08265
1.01229,-0.08588
1.0113,-0.08793
1.01458,-0.08216
1.01277,-0.0773
1.01522,-0.07789
1.01318,-0.08729
1.01262,-0.08115
1.01123,-0.08471
1.01359,-0.08088
1.01382,-0.08287
1.01442,-0.07648
1.01365,-0.08121
1.01383,-0.07784
1.01264,-0.08712
1.01388,-0.08346
1.01352,-0.08653
1.01368,-0.08233
1.01384,-0.08141
1.01503,-0.08073
1.01238,-0.08942
1.01212,-0.08668
1.01306,-0.07923
1.01434,-0.08427
1.01315,-0.08274
1.01231,-0.08894
1.01254,-0.08448
1.01335,-0.08652
1.01369,-0.08058
1.01173,-0.08841
1.01418,-0.08048
1.01315,-0.08085
1.01399,-0.08099
1.01307,-0.08231
1.01332,-0.08483
1.01324,-0.07903
1.01423,-0.08009
1.01286,-0.0856
1.01265,-0.08578
1.01464,-0.07895
1.01295,-0.07887
1.01323,-0.08237
1.01223,-0.09227
1.01508,-0.07924
1.01367,-0.08438
1.01489,-0.08035
1.01324,-0.08619
1.01145,-0.08739
1.01314,-0.0837
1.01327,-0.08463
1.01298,-0.08487
1.01198,-0.08279
1.01313,-0.08207
1.01396,-0.08371
1.01271,-0.0866
1.0118,-0.09195
1.01515,-0.07792
1.01385,-0.07931
1.01381,-0.08788
1.01525,-0.07775
1.01305,-0.07941
1.01335,-0.08452
1.01273,-0.08484
1.01278,-0.08524
1.01264,-0.08363
1.01499,-0.08549
1.01337,-0.08215
1.01426,-0.07847
1.01191,-0.08526
1.01488,-0.07823
1.0136,-0.08062
1.01222,-0.08652
1.0144,-0.07786
1.013,-0.08564
1.01332,-0.08898
1.01362,-0.08047
1.01288,-0.08805
1.01451,-0.07772
1.01318,-0.088
1.01364,-0.08019
1.01241,-0.08201
1.01567,-0.07789
1.0126,-0.08445
1.0134,-0.08525
1.01219,-0.08776
1.01284,-0.08285
1.0114,-0.08518
1.0132,-0.0838
1.01238,-0.08862
1.0119,-0.09142
1.01349,-0.08218
1.01378,-0.08357
1.01252,-0.0875
1.01301,-0.07989
1.01405,-0.08511
1.0128,-0.08646
1.01241,-0.08723
1.0132,-0.08634
1.01202,-0.08403
1.012,-0.08743
1.01328,-0.0831
1.01441,-0.07845
1.01317,-0.08739
1.0152,-0.07736
1.01359,-0.08457
1.01202,-0.09089
1.01298,-0.07959
1.01467,-0.07603
1.01219,-0.08107
1.01254,-0.08368
1.01362,-0.08481
1.01345,-0.08209
1.01389,-0.07892
1.01299,-0.08493
1.01542,-0.07581
1.01239,-0.08839
1.01379,-0.07967
1.01236,-0.08824
1.0134,-0.08752
1.01372,-0.08449
1.01633,-0.07334
1.01309,-0.0889
1.01335,-0.08431
1.01443,-0.08207
1.01342,-0.08515
1.01267,-0.08266
1.01158,-0.08704
1.01327,-0.08148
1.01296,-0.08559
1.01375,-0.07813
1.01531,-0.08139
1.01352,-0.08183
1.01244,-0.08804
1.01478,-0.08303
1.01192,-0.08582
1.01358,-0.0833
1.0125,-0.08902
1.01413,-0.08317
1.01288,-0.07981
1.01205,-0.08611
1.01303,-0.08763
1.01306,-0.08358
1.01431,-0.08012
1.0136,-0.07922
1.01206,-0.08098
1.01371,-0.0844
1.01231,-0.09077
1.01399,-0.08741
1.01438,-0.0854
1.01132,-0.08777
1.01187,-0.08629
1.01262,-0.08669
1.01324,-0.08009
1.0121,-0.08775
1.01448,-0.0821
1.01456,-0.08527
1.01436,-0.07946
1.01262,-0.08121
1.01393,-0.08531
1.01291,-0.07906
1.01278,-0.08553
1.0121,-0.09117
1.01297,-0.08518
1.01236,-0.08265
1.01288,-0.08406
1.01333,-0.08342
1.01396,-0.07739
1.01356,-0.08329
1.01484,-0.08213
1.01306,-0.07871
1.01339,-0.08256
1.01392,-0.08315
1.0127,-0.08402
1.01281,-0.08813
1.01199,-0.08446
1.01335,-0.08626
1.01474,-0.08246
1.01315,-0.07989
1.01341,-0.08696
1.0137,-0.07986
1.01091,-0.08818
1.01341,-0.0823
1.01348,-0.08896
1.01274,-0.08793
1.01199,-0.08841
1.01271,-0.0783
1.01174,-0.08911
1.01164,-0.08767
1.01236,-0.08474
1.01268,-0.08812
1.0136,-0.08322
1.01088,-0.09011
1.01306,-0.08015
1.01435,-0.07724
1.01257,-0.08427
1.0158,-0.07993
1.01293,-0.08104
1.01438,-0.07949
1.01251,-0.08769
1.01329,-0.08327
1.01412,-0.07876
1.01413,-0.08311
1.01321,-0.08842
1.01267,-0.0862
1.01345,-0.07946
1.01246,-0.08763
1.01181,-0.08277
1.01377,-0.08268
1.01292,-0.0866
1.01586,-0.07815
1.01387,-0.08401
1.01154,-0.08242
1.01379,-0.08129
1.01397,-0.08522
1.01161,-0.08784
1.01385,-0.08871
1.01208,-0.08556
1.01088,-0.08602
1.01199,-0.08801
1.01455,-0.08506
1.01372,-0.08237
1.01377,-0.08335
1.01246,-0.08824
1.01347,-0.0861
1.01482,-0.07725
1.01296,-0.08301
1.01255,-0.08185
1.0135,-0.0795
1.01351,-0.08284
1.01519,-0.08048
1.01351,-0.07884
1.01378,-0.08013
1.01243,-0.08298
1.01346,-0.08517
1.01242,-0.08577
1.01294,-0.08655
1.0153,-0.07646
1.01548,-0.07943
1.01303,-0.08456
1.01198,-0.08547
1.01285,-0.07855
1.01454,-0.0822
1.0137,-0.08538
1.01273,-0.08543
1.01205,-0.08484
1.01378,-0.08647
1.01268,-0.08015
1.01509,-0.08118
1.01131,-0.09191
1.01485,-0.08176
1.01311,-0.07724
1.01205,-0.09102
1.0125,-0.08701
1.01058,-0.08819
1.01478,-0.07925
1.01249,-0.08667
1.01327,-0.08548
1.01153,-0.09065
1.01194,-0.08964
1.01279,-0.08708
1.01299,-0.08422
1.01396,-0.07656
1.01372,-0.07935
1.01322,-0.08645
1.01321,-0.08882
1.01153,-0.08705
1.01438,-0.08474
1.01237,-0.08925
1.01404,-0.08499
1.01377,-0.08129
1.01481,-0.08186
1.01337,-0.07912
1.01285,-0.08253
1.01298,-0.08332
1.01533,-0.07824
1.01309,-0.08252
1.01201,-0.08658
1.0143,-0.08242
1.01277,-0.08341
1.01298,-0.08661
1.01232,-0.0856
1.01318,-0.08514
1.01387,-0.08605
1.01364,-0.08756
1.0141,-0.08293
1.01461,-0.07785
1.01332,-0.08374
1.01166,-0.09147
1.01249,-0.0829
1.01317,-0.07827
1.01111,-0.08991
1.01195,-0.08157
1.01441,-0.08335
1.01215,-0.08585
1.01318,-0.08808
1.01216,-0.08265
1.01191,-0.09007
1.01365,-0.08203
1.01299,-0.08484
1.01443,-0.07872
1.01281,-0.08288
1.01413,-0.08292
1.01416,-0.07413
1.01315,-0.08495
1.01287,-0.0828
1.0141,-0.08703
1.01351,-0.08552
1.01414,-0.08191
1.01389,-0.07457
1.01445,-0.07995
1.01272,-0.0877
1.01141,-0.08928
1.01238,-0.08488
1.01202,-0.08351
1.0144,-0.07951
1.0137,-0.08191
1.01261,-0.08208
1.01381,-0.08624
1.01324,-0.0801
1.01275,-0.08838
1.01198,-0.09049
1.01149,-0.08586
1.01369,-0.08172
1.01285,-0.08323
1.01263,-0.08536
1.01285,-0.08503
1.01218,-0.08736
1.01362,-0.08
1.0136,-0.08446
1.01297,-0.08033
1.01394,-0.08538
1.01254,-0.08197
1.01369,-0.08038
1.01228,-0.08662
1.01447,-0.08449
1.01237,-0.08416
1.01334,-0.0886
1.01357,-0.08024
1.01427,-0.08135
1.01305,-0.08591
1.01173,-0.08358
1.01416,-0.08031
1.01257,-0.08859
1.01305,-0.08868
1.01374,-0.07983
1.01324,-0.08469
1.0138,-0.07746
1.01232,-0.0854
1.01389,-0.08254
1.01401,-0.08201
1.01145,-0.08627
1.01253,-0.08746
1.01293,-0.08694
1.01382,-0.08173
1.01421,-0.07844
1.01221,-0.0868
1.01244,-0.08722
1.01389,-0.07771
1.01356,-0.08418
1.01269,-0.08668
1.0133,-0.08553
1.01206,-0.08035
1.01398,-0.07833
1.01265,-0.08665
1.01299,-0.08224
1.01261,-0.08233
1.01429,-0.07848
1.01411,-0.07938
1.01501,-0.07892
1.01478,-0.07992
1.01263,-0.0849
1.01066,-0.09158
1.01351,-0.08563
1.01395,-0.08201
1.01301,-0.0806
1.01391,-0.07905
1.01258,-0.08307
1.01142,-0.09129
1.01036,-0.09137
1.01115,-0.08878
1.01525,-0.08076
1.01342,-0.0787
1.01327,-0.08551
1.01439,-0.08009
1.01423,-0.08087
1.01393,-0.08257
1.01263,-0.07886
1.01309,-0.08239
1.01179,-0.08504
1.01167,-0.08932
1.01201,-0.08807
1.0131,-0.08561
1.01311,-0.08505
1.01146,-0.08877
1.01409,-0.08425
1.01283,-0.08793
1.01549,-0.08306
1.01265,-0.09019
1.01394,-0.08302
1.01384,-0.08243
1.01229,-0.0897
1.01203,-0.08438
1.01373,-0.08691
1.01351,-0.08441
1.0134,-0.0862
1.012,-0.09102
1.0136,-0.07679
1.0125,-0.0878
1.01419,-0.07947
1.01394,-0.07658
1.01204,-0.08323
1.01215,-0.09083
1.01313,-0.08424
1.0128,-0.08431
1.01276,-0.08433
1.01472,-0.07848
1.01281,-0.08013
1.01269,-0.08459
1.01256,-0.08977
1.01462,-0.0812
1.01371,-0.08098
1.01283,-0.08233
1.01305,-0.08089
1.01243,-0.08935
1.01236,-0.08875
1.01344,-0.077
1.01342,-0.08619
1.01324,-0.08272
1.01455,-0.08335
1.01364,-0.0829
1.01294,-0.0849
1.01447,-0.07721
1.01306,-0.08552
1.01407,-0.07758
1.01376,-0.08532
1.0125,-0.08881
1.0133,-0.0865
1.01294,-0.08964
1.01335,-0.08291
1.01427,-0.08022
1.01481,-0.07652
1.01172,-0.08555
1.01317,-0.08314
1.01392,-0.08398
1.01311,-0.08803
1.01303,-0.08731
1.01293,-0.08552
1.01236,-0.08279
1.01463,-0.08368
1.01277,-0.08515
1.013,-0.08392
1.01281,-0.08174
1.01317,-0.07665
1.01274,-0.09022
1.01346,-0.08396
1.01338,-0.08111
1.01327,-0.07841
1.01417,-0.0787
1.01235,-0.08526
1.01388,-0.07967
1.01237,-0.089
1.01412,-0.08121
1.01364,-0.08509
1.01119,-0.09142
1.01192,-0.09139
1.01196,-0.08253
1.01209,-0.0874
1.01438,-0.0776
1.01329,-0.08597
1.01137,-0.08316
1.01388,-0.0822
1.01354,-0.08982
1.01294,-0.08159
1.01217,-0.08268
1.01319,-0.08137
1.01475,-0.0783
1.0134,-0.08049
1.01213,-0.08578
1.01239,-0.08393
1.01278,-0.0867
1.0128,-0.08844
1.01322,-0.08717
1.01444,-0.08001
1.012,-0.0816
1.01274,-0.08516
1.01269,-0.08484
1.01281,-0.08148
1.01084,-0.08882
1.0125,-0.08609
1.01136,-0.08745
1.01362,-0.08755
1.01273,-0.08679
1.01355,-0.08323
1.01409,-0.08442
1.01361,-0.08044
1.01425,-0.08075
1.01305,-0.08118
1.01402,-0.08134
1.01417,-0.08019
1.01397,-0.0819
1.01217,-0.08601
1.01232,-0.08743
1.01442,-0.08016
1.01294,-0.08203
1.01408,-0.08422
1.01425,-0.07826
1.0121,-0.08687
1.01432,-0.07915
1.01293,-0.08437
1.01275,-0.08277
1.01362,-0.08418
1.01228,-0.08285
1.01471,-0.07977
1.01213,-0.08428
1.01272,-0.08415
1.01455,-0.07991
1.01151,-0.08705
1.01211,-0.08532
1.01296,-0.09032
1.01333,-0.08971
1.01307,-0.08348
1.01636,-0.07486
1.01383,-0.0786
1.01182,-0.09054
1.01418,-0.07758
1.01314,-0.08287
1.01335,-0.08261
1.01343,-0.08612
1.01465,-0.08055
1.01523,-0.08016
1.01366,-0.07839
1.01351,-0.08251
1.01194,-0.0812
1.01265,-0.08722
1.01261,-0.0859
1.0135,-0.08394
1.01187,-0.08414
1.0119,-0.08491
1.01246,-0.08704
1.01169,-0.08509
1.01557,-0.0798
1.01215,-0.08457
1.01219,-0.08458
1.01197,-0.08776
1.01268,-0.08588
1.01647,-0.08003
1.01342,-0.08046
1.01334,-0.0828
1.01299,-0.0782
1.01282,-0.08416
1.01342,-0.08933
1.01283,-0.08396
1.01205,-0.08491
1.01327,-0.08594
1.01184,-0.08666
1.01171,-0.08832
1.01215,-0.08821
1.0128,-0.08067
1.0142,-0.08337
1.01265,-0.08535
1.01232,-0.08495
1.01182,-0.08569
1.01205,-0.08351
1.01328,-0.08398
1.01286,-0.08825
1.01265,-0.07953
1.0142,-0.07844
1.01275,-0.09165
1.01375,-0.08514
1.01329,-0.08402
1.01348,-0.07937
1.01207,-0.0923
1.01331,-0.08345
1.01402,-0.07766
1.01413,-0.07941
1.01325,-0.08839
1.01365,-0.08376
1.01391,-0.08143
1.01208,-0.08443
1.01357,-0.07877
1.01348,-0.083
1.01223,-0.08177
1.01435,-0.08215
1.01253,-0.08023
1.0133,-0.08129
1.01341,-0.08529
1.01392,-0.07886
1.01553,-0.07722
1.01156,-0.09203
1.01341,-0.08607
1.01317,-0.0823
1.01128,-0.09088
1.01181,-0.08618
1.01296,-0.08151
1.01379,-0.08168
1.01262,-0.08315
1.01308,-0.08188
1.01215,-0.07977
1.01273,-0.08449
1.01316,-0.08505
1.0136,-0.08275
1.01256,-0.08606
1.01221,-0.08796
1.01153,-0.08659
1.01322,-0.08387
1.0116,-0.0872
1.01408,-0.08791
1.0121,-0.08481
1.01414,-0.07884
1.01387,-0.08276
1.01301,-0.07947
1.01308,-0.08531
1.01213,-0.08256
1.01292,-0.08898
1.01454,-0.08027
1.01285,-0.08548
1.01297,-0.08251
1.01529,-0.07892
1.01225,-0.09161
1.01314,-0.08317
1.01345,-0.08468
1.01265,-0.0911
1.01327,-0.07915
1.01228,-0.08631
1.01158,-0.08654
1.01484,-0.08133
1.01241,-0.08465
1.01109,-0.08783
1.01322,-0.08236
1.01302,-0.08589
1.01295,-0.08606
1.01306,-0.08138
1.01361,-0.08013
1.01259,-0.08893
1.01279,-0.08132
1.01329,-0.07947
1.01358,-0.08034
1.01434,-0.07749
1.0124,-0.08396
1.01197,-0.08581
1.01233,-0.08838
1.01252,-0.08609
1.01338,-0.08798
1.01217,-0.0856
1.014,-0.07775
1.01308,-0.08547
1.01136,-0.09034
1.01476,-0.07995
1.01327,-0.0849
1.01424,-0.07749
1.01456,-0.08058
1.01252,-0.08678
1.01456,-0.07908
1.01448,-0.077
1.01264,-0.08408
1.01253,-0.08778
1.01266,-0.08203
1.0119,-0.08635
1.0147,-0.08293
1.01267,-0.08402
1.01318,-0.08092
1.01251,-0.08426
1.01244,-0.0848
1.01356,-0.08682
1.01324,-0.08362
1.0132,-0.08326
1.01534,-0.07359
1.01433,-0.07891
1.01118,-0.08369
1.01232,-0.08303
1.0149,-0.07784
1.014,-0.0755
1.01409,-0.07828
1.01254,-0.08121
1.0132,-0.08091
1.01314,-0.08442
1.01245,-0.08452
1.01267,-0.07611
1.01252,-0.08663
1.01375,-0.08566
1.01043,-0.08887
1.01193,-0.0853
1.01397,-0.08252
1.01353,-0.08675
1.01204,-0.08604
1.01453,-0.08213
1.0117,-0.08985
1.01379,-0.07903
1.01399,-0.07776
1.01351,-0.08176
1.01213,-0.08374
1.01366,-0.08234
1.01179,-0.08838
1.01357,-0.08112
1.01308,-0.08247
1.01322,-0.08357
1.01231,-0.08082
1.01249,-0.08691
1.01252,-0.08105
1.01332,-0.0799
1.01349,-0.08039
1.01312,-0.08809
1.01353,-0.08583
1.01268,-0.08798
1.01185,-0.08635
1.01263,-0.0917
1.01502,-0.07808
1.01239,-0.08973
1.01242,-0.08265
1.01165,-0.08476
1.01329,-0.08055
1.01235,-0.08559
1.01323,-0.08232
1.01289,-0.07949
1.01431,-0.0796
1.01261,-0.08332
1.01141,-0.08778
1.01281,-0.08744
1.01206,-0.08769
1.01375,-0.08044
1.0121,-0.08236
1.01143,-0.08297
1.01201,-0.0862
1.01406,-0.0852
1.01182,-0.0863
1.01289,-0.07926
1.0122,-0.08682
1.01248,-0.08478
1.01391,-0.08651
1.01217,-0.08991
1.01397,-0.08213
1.01291,-0.08137
1.01402,-0.07971
1.01324,-0.08711
1.01189,-0.08169
1.01081,-0.0887
1.0127,-0.08925
1.01398,-0.08262
1.01435,-0.08598
1.01401,-0.08521
1.01251,-0.08052
1.01367,-0.08413
1.01135,-0.08635
1.01201,-0.08585
1.01218,-0.08484
1.01171,-0.09151
1.01251,-0.08424
1.01386,-0.07903
1.01254,-0.08421
1.01341,-0.08508
1.01146,-0.08697
1.01316,-0.08737
1.01398,-0.08177
1.01131,-0.09011
1.01214,-0.08883
1.01367,-0.0842
1.0133,-0.08527
1.0106,-0.0899
1.01453,-0.08021
1.012,-0.08398
1.0135,-0.08316
1.01227,-0.08535
1.01486,-0.08278
1.01283,-0.0891
1.01522,-0.07334
1.01315,-0.08834
1.01336,-0.08294
1.01277,-0.09008
1.01539,-0.07968
1.01141,-0.08748
1.0125,-0.08673
1.01551,-0.0769
1.01367,-0.07871
1.01335,-0.07649
1.01438,-0.07582
1.01205,-0.08951
1.01308,-0.08514
1.01267,-0.0897
1.01258,-0.08408
1.01129,-0.08985
1.01197,-0.08524
1.01317,-0.08742
1.01367,-0.08434
1.01254,-0.08011
1.0151,-0.08112
1.0128,-0.08077
1.01292,-0.08606
1.01189,-0.09176
1.01241,-0.08678
1.01279,-0.08865
1.01421,-0.08429
1.0129,-0.086
1.01407,-0.07551
1.01142,-0.08571
1.01184,-0.09006
1.01161,-0.08495
1.01315,-0.0816
1.01452,-0.08143
1.01296,-0.08416
1.01296,-0.08745
1.01545,-0.07819
1.01487,-0.07885
1.01442,-0.07759
1.01314,-0.08071
1.01263,-0.08093
1.01238,-0.08684
1.01247,-0.08322
1.01377,-0.08083
1.01363,-0.07783
1.01323,-0.08763
1.0133,-0.07986
1.01162,-0.08595
1.0131,-0.08295
1.01168,-0.09097
1.01345,-0.0775
1.01412,-0.08083
1.01371,-0.08487
1.01304,-0.08838
1.01515,-0.07914
1.01383,-0.08095
1.01304,-0.0834
1.01334,-0.08494
1.01199,-0.08678
1.01461,-0.08386
1.01275,-0.08408
1.01347,-0.09072
1.01382,-0.08275
1.01316,-0.07952
1.01319,-0.08885
1.01533,-0.08165
1.01272,-0.08835
1.01294,-0.08806
1.0134,-0.08316
1.0131,-0.08439
1.01204,-0.08275
1.0124,-0.08428
1.0132,-0.08915
1.01356,-0.08694
1.01314,-0.08425
1.01307,-0.08461
1.01413,-0.07949
1.01299,-0.0853
1.01321,-0.08498
1.01357,-0.08079
1.01513,-0.07862
1.01247,-0.08759
1.01323,-0.08336
1.01257,-0.08067
1.01314,-0.08626
1.0119,-0.08939
1.01309,-0.08533
1.0131,-0.08386
1.01293,-0.08271
1.01227,-0.08679
1.01394,-0.08659
1.01272,-0.09005
1.01513,-0.07869
1.01153,-0.09147
1.01194,-0.09047
1.01118,-0.08576
1.01415,-0.08209
1.01424,-0.07862
1.01141,-0.0925
1.01292,-0.08666
1.01403,-0.08084
1.01247,-0.08694
1.01236,-0.08819
1.01232,-0.08772
1.01322,-0.08907
1.01456,-0.0791
1.01149,-0.08267
1.01422,-0.08778
1.01451,-0.09015
1.01368,-0.08286
1.01234,-0.09027
1.01324,-0.0786
1.0123,-0.09115
1.0139,-0.08262
1.01361,-0.08259
1.01436,-0.07972
1.014,-0.07901
1.01302,-0.08747
1.01263,-0.08856
1.01217,-0.08591
1.01338,-0.08734
1.01494,-0.07469
1.01272,-0.0803
1.01535,-0.07576
1.01556,-0.07834
1.01319,-0.08232
1.01224,-0.08661
1.01289,-0.08401
1.01348,-0.08535
1.01322,-0.08598
1.01321,-0.08201
1.01253,-0.07935
1.01132,-0.08927
1.01314,-0.07788
1.01187,-0.08686
1.01316,-0.08779
1.01412,-0.08019
1.01303,-0.08356
1.01457,-0.07693
1.01427,-0.07876
1.01376,-0.08967
1.0118,-0.08979
1.01263,-0.08657
1.01368,-0.08526
1.01362,-0.0777
1.01505,-0.07603
1.01334,-0.08766
1.01466,-0.08066
1.01225,-0.08857
1.01482,-0.08029
1.01306,-0.08155
1.01278,-0.08348
1.01481,-0.0778
1.01258,-0.08582
1.01232,-0.08351
1.01235,-0.08155
1.01332,-0.07939
1.01289,-0.0871
1.014,-0.0836
1.01274,-0.08129
1.01225,-0.0852
1.01181,-0.09076
1.01174,-0.0899
1.01402,-0.0793
1.01155,-0.08729
1.01306,-0.08303
1.01352,-0.08556
1.01401,-0.0855
1.01299,-0.08793
1.0127,-0.08288
1.01278,-0.08211
1.01354,-0.08291
1.01266,-0.08716
1.01441,-0.07829
1.01494,-0.07848
1.01367,-0.08741
1.01312,-0.09003
1.013,-0.08602
1.01274,-0.0838
1.01342,-0.083
1.01235,-0.08733
1.01219,-0.08377
1.01175,-0.08922
1.01173,-0.09048
1.01189,-0.08986
1.01237,-0.09083
1.01318,-0.08028
1.01278,-0.08566
1.01156,-0.08729
1.01286,-0.08498
1.01261,-0.08233
1.01424,-0.08133
1.01273,-0.09049
1.0112,-0.09133
1.01277,-0.08663
1.01165,-0.08664
1.0127,-0.08525
1.01382,-0.08771
1.01254,-0.08629
1.01282,-0.08632
1.01242,-0.07661
1.01282,-0.07934
1.01456,-0.07891
1.0133,-0.08223
1.01437,-0.07956
1.01196,-0.08682
1.01322,-0.07748
1.01288,-0.08971
1.01214,-0.08694
1.01354,-0.08089
1.01257,-0.08416
1.01195,-0.08725
1.01221,-0.08288
1.012,-0.08281
1.01579,-0.07968
1.01454,-0.0795
1.01367,-0.08083
1.01283,-0.08491
1.01272,-0.08627
1.01246,-0.08366
1.01227,-0.08796
1.01432,-0.08225
1.01196,-0.08469
1.01464,-0.07711
1.01277,-0.08382
1.01345,-0.0819
1.01293,-0.08422
1.01427,-0.089
1.01212,-0.08741
1.01282,-0.09031
1.01356,-0.08604
1.01144,-0.09054
1.01154,-0.08287
1.01489,-0.08019
1.01225,-0.08763
1.01352,-0.08977
1.01237,-0.08403
1.01317,-0.08229
1.01093,-0.09281
1.014,-0.0795
1.01283,-0.08137
1.01516,-0.07466
1.01307,-0.08295
1.01376,-0.08263
1.01377,-0.08422
1.01422,-0.07751
1.01504,-0.07638
1.01353,-0.0839
1.01491,-0.07702
1.01216,-0.08884
1.0126,-0.07797
1.01263,-0.07916
1.01309,-0.08484
1.01282,-0.08304
1.01331,-0.08398
1.01343,-0.08152
1.01245,-0.08166
1.01201,-0.08583
1.01327,-0.08018
1.01141,-0.08041
1.0154,-0.07721
1.01229,-0.08544
1.01311,-0.08128
1.01506,-0.07929
1.01185,-0.08748
1.01326,-0.08547
1.01146,-0.08655
1.01311,-0.08164
1.01128,-0.08689
1.01274,-0.08656
1.01361,-0.08002
1.01246,-0.08353
1.01175,-0.08716
1.01307,-0.08455
1.01175,-0.09106
1.01482,-0.07865
1.01265,-0.0832
1.01403,-0.08039
1.0134,-0.0851
1.01274,-0.08882
1.01588,-0.07878
1.01273,-0.09015
1.0113,-0.0876
1.01097,-0.08827
1.0136,-0.07974
1.01187,-0.086
1.01333,-0.08061
1.01333,-0.08331
1.01223,-0.08752
1.01209,-0.08719
1.01514,-0.07827
1.01192,-0.08956
1.01314,-0.08575
1.01233,-0.08491
1.01244,-0.07688
1.01297,-0.08149
1.01262,-0.08727
1.01254,-0.0862
1.01259,-0.08038
1.01398,-0.08173
1.01229,-0.08852
1.01244,-0.08601
1.01378,-0.08252
1.01106,-0.09064
1.01566,-0.07416
1.01189,-0.0859
1.01238,-0.08885
1.01194,-0.08823
1.01345,-0.07833
1.01398,-0.08055
1.0139,-0.07995
1.0113,-0.08767
1.01281,-0.08512
1.01292,-0.08892
1.01291,-0.08317
1.01157,-0.0913
1.01389,-0.08485
1.01164,-0.09113
1.01328,-0.07959
1.0129,-0.08964
1.01427,-0.07797
1.01243,-0.08299
1.0125,-0.08817
1.01343,-0.08581
1.01239,-0.08766
1.01252,-0.08673
1.01507,-0.07795
1.01233,-0.07906
1.01206,-0.08308
1.01385,-0.08293
1.01378,-0.07875
1.01368,-0.08231
1.01256,-0.08948
1.01323,-0.08586
1.0146,-0.07956
1.01249,-0.08453
1.01339,-0.08229
1.01295,-0.08713
1.01181,-0.08643
1.01389,-0.08422
1.0133,-0.08624
1.0123,-0.08817
1.01304,-0.08682
1.01361,-0.08706
1.01323,-0.08328
1.01179,-0.08632
1.01219,-0.08859
1.0124,-0.08348
1.01185,-0.08445
1.01279,-0.08511
1.01377,-0.08108
1.01518,-0.08028
1.01276,-0.08458
1.01176,-0.08827
1.01308,-0.08481
1.01394,-0.08026
1.01525,-0.07938
1.01383,-0.08455
1.0128,-0.08496
1.01346,-0.08327
1.01254,-0.08586
1.01373,-0.0812
1.01289,-0.08274
1.01345,-0.0887
1.01299,-0.08425
1.01377,-0.08489
1.01213,-0.08488
1.01239,-0.09044
1.01169,-0.08883
1.01395,-0.08523
1.01337,-0.0851
1.01262,-0.08583
1.01518,-0.07403
1.01247,-0.0882
1.01267,-0.08354
1.01327,-0.08511
1.01359,-0.08103
1.01352,-0.08543
1.01236,-0.08928
1.01174,-0.08637
1.0112,-0.08166
1.01463,-0.08081
1.0129,-0.08148
1.01413,-0.07922
1.01482,-0.07513
1.01364,-0.08066
1.01265,-0.08522
1.01273,-0.08232
1.01265,-0.08808
1.01339,-0.07979
1.01455,-0.07817
1.01474,-0.07874
1.01321,-0.08329
1.01332,-0.08624
1.01291,-0.08522
1.01282,-0.08634
1.01216,-0.09159
1.01326,-0.08665
1.01302,-0.08246
1.01256,-0.0843
1.01152,-0.08336
1.01359,-0.09101
1.01321,-0.0876
1.0125,-0.08436
1.01232,-0.09036
1.0127,-0.08647
1.01245,-0.08449
1.01408,-0.0795
1.01295,-0.08564
1.01231,-0.08817
1.01532,-0.07684
1.01342,-0.0842
1.01367,-0.08197
1.01341,-0.08279
1.0112,-0.08764
1.01197,-0.08853
1.01361,-0.08791
1.01353,-0.08373
1.01301,-0.08607
1.01228,-0.08546
1.01446,-0.08276
1.01352,-0.08502
1.01192,-0.08862
1.01265,-0.08487
1.01197,-0.08659
1.01246,-0.08686
1.01274,-0.08244
1.01384,-0.07865
1.01289,-0.07992
1.01252,-0.08811
1.0143,-0.08384
1.01104,-0.0906
1.01252,-0.08821
1.01332,-0.08412
1.01162,-0.09077
1.01404,-0.08115
1.01509,-0.08014
1.01389,-0.07959
1.01303,-0.08338
1.01373,-0.08812
1.01226,-0.08732
1.01314,-0.08373
1.01212,-0.08333
1.01282,-0.08021
1.01382,-0.08392
1.01166,-0.08678
1.0124,-0.08553
1.0131,-0.08436
1.01291,-0.08268
1.01491,-0.0823
1.01438,-0.07907
1.01486,-0.08534
1.01173,-0.08722
1.01397,-0.08078
1.01357,-0.08418
1.01299,-0.08833
1.01354,-0.07935
1.01267,-0.07805
1.01267,-0.08521
1.01375,-0.07825
1.01127,-0.0882
1.0126,-0.09002
1.01341,-0.08295
1.01284,-0.08959
1.01123,-0.09154
1.01433,-0.07741
1.01193,-0.08538
1.01272,-0.08651
1.01195,-0.0888
1.01409,-0.08284
1.01319,-0.08533
1.01253,-0.0876
1.01446,-0.07683
1.01478,-0.08162
1.01301,-0.08444
1.013,-0.08002
1.01277,-0.08528
1.01254,-0.07978
1.0143,-0.07932
1.01453,-0.08107
1.01205,-0.09218
1.01403,-0.07543
1.01229,-0.07758
1.01535,-0.07649
1.01249,-0.08502
1.01368,-0.08801
1.01252,-0.08632
1.0126,-0.08295
1.01223,-0.0854
1.01129,-0.08647
1.01224,-0.08595
1.01272,-0.08201
1.01176,-0.08874
1.01302,-0.08689
1.01271,-0.08755
1.01231,-0.08498
1.01459,-0.07897
1.01222,-0.08799
1.01263,-0.08359
1.0132,-0.07984
1.01417,-0.08293
1.01407,-0.07975
1.0139,-0.08207
1.01449,-0.07449
1.01414,-0.08555
1.01387,-0.07707
1.01205,-0.07827
1.01208,-0.08725
1.01232,-0.08833
1.01259,-0.07926
1.014,-0.07992
1.01448,-0.07988
1.01253,-0.08649
1.01306,-0.07717
1.01387,-0.07922
1.0106,-0.09098
1.01373,-0.08688
1.01216,-0.09102
1.01337,-0.07964
1.01223,-0.08814
1.01388,-0.0797
1.01347,-0.08635
1.01291,-0.0841
1.01291,-0.07966
1.0141,-0.08137
1.0124,-0.08644
1.01417,-0.08208
1.01511,-0.07506
1.01562,-0.07625
1.01144,-0.08785
1.01193,-0.0838
1.01385,-0.08069
1.01606,-0.07963
1.01293,-0.08102
1.01247,-0.08787
1.01312,-0.07966
1.01367,-0.08404
1.01161,-0.08857
1.01432,-0.07882
1.01332,-0.08364
1.01196,-0.08508
1.012,-0.08633
1.01271,-0.09043
1.01354,-0.07887
1.01479,-0.07808
1.01292,-0.08
1.01292,-0.08255
1.0133,-0.07867
1.0143,-0.07991
1.01495,-0.08163
1.01246,-0.08204
1.01327,-0.08666
1.01355,-0.0856
1.01385,-0.07743
1.01329,-0.0869
1.01356,-0.07916
1.01592,-0.08194
1.01296,-0.08172
1.01308,-0.08787
1.01387,-0.08496
1.01222,-0.087
1.01348,-0.07956
1.01445,-0.076
1.0136,-0.08308
1.01215,-0.08678
1.01387,-0.07776
1.01237,-0.08799
1.01145,-0.08969
1.01251,-0.08609
1.01318,-0.08625
1.01201,-0.0859
1.01265,-0.08406
1.01223,-0.08844
1.01412,-0.07863
1.01128,-0.09187
1.01389,-0.08194
1.01422,-0.07984
1.01354,-0.07983
1.01391,-0.0774
1.01282,-0.08337
1.01323,-0.08102
1.01209,-0.08996
1.01266,-0.08142
1.01351,-0.07984
1.01273,-0.07641
1.01296,-0.08596
1.01234,-0.0883
1.01291,-0.08429
1.01255,-0.0889
1.01165,-0.0849
1.01094,-0.08875
1.01286,-0.07838
1.01461,-0.08034
1.01556,-0.07295
1.01337,-0.08541
1.01405,-0.07855
1.01367,-0.07947
1.01184,-0.08749
1.0119,-0.08838
1.01413,-0.08311
1.01226,-0.08541
1.01489,-0.07651
1.01318,-0.08489
1.01187,-0.08727
1.01272,-0.08613
1.01432,-0.08234
1.01383,-0.08346
1.01276,-0.08914
1.01338,-0.08487
1.01327,-0.08665
1.01106,-0.08807
1.01105,-0.08696
1.01174,-0.08955
1.01377,-0.08478
1.01286,-0.08211
1.01256,-0.08833
1.01242,-0.08549
1.01457,-0.08186
1.01248,-0.08172
1.01342,-0.08769
1.0131,-0.08614
1.01502,-0.07611
1.01286,-0.08071
1.01221,-0.08495
1.01229,-0.08891
1.01283,-0.08218
1.01324,-0.07985
1.0138,-0.08501
1.01266,-0.08833
1.01262,-0.08265
1.01311,-0.0891
1.01198,-0.08306
1.0128,-0.08206
1.01323,-0.08083
1.01452,-0.07791
1.0125,-0.09017
1.01165,-0.08558
1.013,-0.08129
1.01278,-0.08848
1.01173,-0.088
1.01183,-0.08679
1.01278,-0.08111
1.01352,-0.08094
1.01171,-0.09095
1.01385,-0.08997
1.01347,-0.08796
1.01121,-0.08892
1.01295,-0.08543
1.01306,-0.07965
1.01259,-0.08457
1.01345,-0.08349
1.01246,-0.0868
1.01339,-0.08321
1.01347,-0.08202
1.01313,-0.08793
1.01372,-0.08584
1.01343,-0.07743
1.01377,-0.0796
1.01327,-0.08256
1.01301,-0.08717
1.01395,-0.08318
1.01368,-0.08674
1.01362,-0.08284
1.01288,-0.08513
1.01455,-0.08156
1.01169,-0.08961
1.01283,-0.08781
1.01389,-0.08166
1.01167,-0.08548
1.01384,-0.08351
1.01367,-0.07334
1.01363,-0.08109
1.0136,-0.08073
1.01317,-0.08553
1.01306,-0.08559
1.01165,-0.0897
1.01207,-0.08789
1.01389,-0.08379
1.01287,-0.08013
1.01372,-0.08042
1.01346,-0.08435
1.01255,-0.07842
1.01513,-0.07726
1.01426,-0.08021
1.01221,-0.08339
1.01248,-0.0815
1.01323,-0.08955
1.0127,-0.087
1.013,-0.08468
1.01244,-0.09098
1.01335,-0.08585
1.01362,-0.07778
1.01335,-0.08667
1.01398,-0.07828
1.01353,-0.08209
1.01387,-0.08097
1.01412,-0.08015
1.01466,-0.07775
1.01298,-0.08316
1.01494,-0.07898
1.01244,-0.08496
1.01315,-0.08186
1.01412,-0.07857
1.01189,-0.08957
1.01146,-0.08704
1.01242,-0.08773
1.01206,-0.08741
1.01395,-0.07869
1.0142,-0.08192
1.01364,-0.0785
1.0121,-0.08558
1.01236,-0.08276
1.01213,-0.08565
1.01337,-0.08676
1.01405,-0.08102
1.01323,-0.08635
1.01277,-0.08586
1.01336,-0.0872
1.01175,-0.09024
1.01259,-0.08665
1.01408,-0.07976
1.01329,-0.08561
1.01449,-0.07821
1.01328,-0.08014
1.01202,-0.0884
1.01312,-0.0863
1.01323,-0.08306
1.01383,-0.07779
1.01657,-0.07967
1.01359,-0.0773
1.0115,-0.08634
1.0121,-0.08748
1.01469,-0.07743
1.0137,-0.08017
1.01199,-0.08594
1.01282,-0.08665
1.01306,-0.08276
1.01215,-0.08292
1.01157,-0.08387
1.01495,-0.08121
1.01324,-0.08589
1.0135,-0.08092
1.01335,-0.08305
1.01216,-0.0865
1.01323,-0.08224
1.01546,-0.07713
1.01429,-0.0843
1.01219,-0.08395
1.01515,-0.07946
1.01304,-0.08583
1.01144,-0.08846
1.01406,-0.07858
1.0119,-0.08683
1.01186,-0.09065
1.01184,-0.09123
1.0113,-0.08938
1.01259,-0.08546
1.01228,-0.08609
1.01106,-0.08788
1.01582,-0.07877
1.01349,-0.08416
1.01342,-0.08684
1.01183,-0.08477
1.01334,-0.08093
1.01387,-0.08497
1.01251,-0.08778
1.01346,-0.08383
1.01333,-0.089
1.01353,-0.08771
1.01573,-0.08092
1.01232,-0.09007
1.01299,-0.08978
1.01461,-0.08029
1.01255,-0.08657
1.01294,-0.08321
1.0137,-0.08093
1.01394,-0.08064
1.01263,-0.08313
1.0128,-0.08126
1.01524,-0.0766
1.01235,-0.08919
1.01533,-0.07717
1.01313,-0.07868
1.01314,-0.08818
1.01313,-0.08837
1.01219,-0.08813
1.01201,-0.08934
1.01241,-0.08855
1.01092,-0.08871
1.01422,-0.08107
1.01282,-0.08056
1.01192,-0.08435
1.01318,-0.08617
1.01342,-0.07991
1.0121,-0.08807
1.01282,-0.07796
1.0117,-0.08662
1.01328,-0.08421
1.0118,-0.09227
1.01397,-0.08385
1.01341,-0.08161
1.01274,-0.08684
1.01335,-0.08507
1.01362,-0.08087
1.01445,-0.08417
1.0127,-0.08191
1.01592,-0.08052
1.01553,-0.08056
1.01258,-0.08433
1.01346,-0.08548
1.01389,-0.08067
1.01349,-0.08238
1.01388,-0.08134
1.01426,-0.08533
1.01124,-0.08849
1.0141,-0.08019
1.01505,-0.08227
1.01222,-0.08561
1.0132,-0.08172
1.01359,-0.08066
1.01447,-0.08698
1.0138,-0.08
1.01403,-0.07823
1.01401,-0.08069
1.01304,-0.08656
1.01377,-0.07806
1.01151,-0.08645
1.01528,-0.07873
1.01236,-0.07933
1.0134,-0.08045
1.01228,-0.08299
1.01189,-0.0837
1.01132,-0.08987
1.01586,-0.07789
1.01313,-0.0844
1.01318,-0.0858
1.01265,-0.0838
1.01096,-0.092
1.01184,-0.09288
1.01224,-0.09034
1.01301,-0.07701
1.01349,-0.08241
1.01146,-0.08677
1.01044,-0.08661
1.01148,-0.08942
1.0142,-0.08104
1.01149,-0.08307
1.01195,-0.08347
1.01524,-0.07616
1.01213,-0.08805
1.01298,-0.08056
1.01404,-0.07842
1.01253,-0.0882
1.01145,-0.08798
1.01461,-0.07782
1.01203,-0.08643
1.01195,-0.08563
1.01243,-0.08921
1.0129,-0.08118
1.01462,-0.08094
1.01232,-0.08405
1.01443,-0.0767
1.01342,-0.08922
1.01315,-0.08603
1.01322,-0.07845
1.01269,-0.0885
1.01316,-0.08802
1.01363,-0.07409
1.01202,-0.08427
1.01103,-0.09031
1.01256,-0.089
1.01206,-0.07947
1.01386,-0.08064
1.01304,-0.08356
1.01455,-0.07775
1.01211,-0.08099
1.01491,-0.08153
1.01351,-0.08499
1.01421,-0.08521
1.01439,-0.08315
1.01317,-0.0838
1.01426,-0.0793
1.01392,-0.07899
1.0126,-0.08854
1.01502,-0.07727
1.01199,-0.08906
1.01235,-0.08814
1.01274,-0.08543
1.01233,-0.09025
1.01183,-0.08111
1.01409,-0.08222
1.01237,-0.08712
1.01179,-0.08179
1.01332,-0.07948
1.01226,-0.08832
1.01139,-0.08959
1.01449,-0.08251
1.01381,-0.08844
1.01446,-0.0796
1.01329,-0.08349
1.01255,-0.08708
1.01291,-0.08217
1.01463,-0.08351
1.01414,-0.08209
1.01332,-0.07634
1.0132,-0.08392
1.01343,-0.08522
1.01201,-0.08402
1.01345,-0.08176
1.0128,-0.08874
1.01302,-0.07816
1.01305,-0.08189
1.01388,-0.08155
1.01269,-0.0844
1.01207,-0.08443
1.01379,-0.08008
1.01316,-0.08441
1.01335,-0.08671
1.01411,-0.08099
1.01379,-0.0782
1.01437,-0.08653
1.01454,-0.07782
1.01406,-0.08447
1.01609,-0.07797
1.01359,-0.08523
1.01227,-0.08572
1.01199,-0.08479
1.01199,-0.08693
1.01219,-0.08348
1.01249,-0.0922
1.01403,-0.08457
1.01234,-0.08745
1.01287,-0.082
1.01376,-0.08684
1.01455,-0.07919
1.01394,-0.07733
1.01313,-0.07859
1.0123,-0.08445
1.01346,-0.08611
1.01278,-0.08353
1.01117,-0.09131
1.01284,-0.0861
1.01176,-0.08564
1.01351,-0.0893
1.01136,-0.08734
1.0133,-0.08949
1.01314,-0.0839
1.01372,-0.08091
1.01221,-0.08834
1.01386,-0.07869
1.01273,-0.08888
1.01345,-0.08042
1.01186,-0.08735
1.01322,-0.0887
1.01292,-0.08156
1.01357,-0.08247
1.01514,-0.07785
1.01393,-0.08446
1.01091,-0.09013
1.01328,-0.08267
1.01326,-0.08419
1.01281,-0.08707
1.01333,-0.07992
1.01264,-0.08772
1.0141,-0.0806
1.01232,-0.0877
1.01213,-0.08979
1.01151,-0.08326
1.01081,-0.0884
1.01329,-0.08535
1.01404,-0.08242
1.01338,-0.08136
1.01164,-0.08612
1.01241,-0.08174
1.01576,-0.07329
1.01395,-0.08013
1.01314,-0.0877
1.01379,-0.08313
1.01486,-0.07864
1.01436,-0.07772
1.01475,-0.07904
1.01313,-0.08229
1.01335,-0.0891
1.01234,-0.08401
1.01105,-0.08937
1.01416,-0.08471
1.01445,-0.08126
1.01273,-0.08586
1.01218,-0.09117
1.01286,-0.0808
1.01319,-0.07985
1.0146,-0.08227
1.01395,-0.08099
1.01209,-0.08577
1.01451,-0.07995
1.01298,-0.0829
1.01409,-0.08619
1.01391,-0.08221
1.01126,-0.08507
1.01203,-0.08766
1.01252,-0.08257
1.01314,-0.08381
1.01201,-0.08378
1.01269,-0.08933
1.01409,-0.07679
1.01251,-0.08571
1.01371,-0.08174
1.01256,-0.08158
1.01312,-0.08654
1.01418,-0.08124
1.01392,-0.07772
1.01436,-0.07903
1.01379,-0.0854
1.01274,-0.089
1.01392,-0.07741
1.01271,-0.086
1.01199,-0.08928
1.01176,-0.08912
1.01288,-0.083
1.01305,-0.08217
1.01421,-0.0764
1.01357,-0.08603
1.01483,-0.07799
1.01104,-0.08835
1.01479,-0.0782
1.01176,-0.09031
1.01458,-0.08208
1.01214,-0.08586
1.01255,-0.0852
1.01271,-0.08113
1.01396,-0.0836
1.01359,-0.08199
1.01254,-0.08359
1.01331,-0.08373
1.01226,-0.08472
1.01313,-0.09137
1.01387,-0.0771
1.01308,-0.08087
1.01265,-0.08536
1.01293,-0.08737
1.01357,-0.08116
1.0131,-0.07865
1.01287,-0.08305
1.01335,-0.08253
1.01325,-0.08268
1.01264,-0.0823
1.01273,-0.08376
1.01429,-0.07702
1.01456,-0.07805
1.01129,-0.08711
1.01383,-0.08463
1.01241,-0.08172
1.01439,-0.07909
1.01302,-0.08122
1.01237,-0.08715
1.01327,-0.08107
1.01262,-0.08074
1.01449,-0.0822
1.01518,-0.07851
1.01282,-0.08497
1.01197,-0.08718
1.01338,-0.08481
1.01303,-0.07732
1.01442,-0.08266
1.01398,-0.08512
1.01342,-0.08448
1.01304,-0.08564
1.01187,-0.0891
1.01343,-0.08269
1.01248,-0.08944
1.01271,-0.08751
1.01394,-0.07812
1.01278,-0.086
1.01251,-0.0885
1.01353,-0.08182
1.01296,-0.08947
1.01364,-0.08234
1.01268,-0.08475
1.01308,-0.08477
1.01525,-0.07859
1.01318,-0.08932
1.01295,-0.08643
1.01376,-0.0783
1.01317,-0.08553
1.01293,-0.08341
1.01258,-0.08324
1.01254,-0.08792
1.01228,-0.08701
1.01318,-0.0842
1.01396,-0.07796
1.0149,-0.07622
1.01309,-0.08141
1.01447,-0.08299
1.0137,-0.08349
1.01184,-0.08332
1.01302,-0.08904
1.01324,-0.08886
1.01269,-0.08647
1.01367,-0.08315
1.01226,-0.08397
1.01191,-0.09125
1.01212,-0.08073
1.01162,-0.08364
1.01426,-0.07581
1.01366,-0.08681
1.01376,-0.08263
1.014,-0.08089
1.01282,-0.08548
1.01254,-0.08631
1.0117,-0.08479
1.01389,-0.07795
1.0143,-0.07627
1.01399,-0.08176
1.01357,-0.08072
1.01362,-0.07646
1.01211,-0.08882
1.01234,-0.07726
1.01276,-0.0823
1.01239,-0.08254
1.01293,-0.08586
1.01324,-0.08124
1.01225,-0.08037
1.01417,-0.08195
1.01353,-0.08262
1.01259,-0.08955
1.01268,-0.08166
1.01145,-0.09009
1.01314,-0.08446
1.01234,-0.08406
1.01383,-0.07971
1.01351,-0.08361
1.01292,-0.08727
1.0106,-0.09258
1.01307,-0.09073
1.01477,-0.08066
1.01318,-0.08363
1.01297,-0.0859
1.01395,-0.08452
1.01215,-0.0889
1.01134,-0.08225
1.01452,-0.07667
1.01267,-0.08385
1.01263,-0.08636
1.01309,-0.08333
1.01325,-0.08367
1.01309,-0.08619
1.01251,-0.08244
1.01377,-0.08683
1.01403,-0.08642
1.01276,-0.08034
1.01481,-0.07739
1.01133,-0.0873
1.01335,-0.08735
1.01193,-0.08732
1.01262,-0.08152
1.01228,-0.08523
1.01547,-0.07753
1.01454,-0.0786
1.01169,-0.08033
1.01126,-0.08736
1.01393,-0.08334
1.01187,-0.09193
1.01227,-0.08299
1.01344,-0.08789
1.01336,-0.08355
1.01357,-0.08337
1.01273,-0.08652
1.01184,-0.08762
1.01215,-0.08564
1.01394,-0.08589
1.01221,-0.08963
1.01396,-0.07945
1.01338,-0.0849
1.01206,-0.08727
1.01436,-0.07736
1.01163,-0.08798
1.01208,-0.08835
1.01276,-0.08893
1.01528,-0.0805
1.01281,-0.08778
1.01369,-0.08257
1.01326,-0.08674
1.01144,-0.08417
1.01466,-0.07876
1.01298,-0.08451
1.01512,-0.07673
1.01247,-0.08212
1.01143,-0.08069
1.01451,-0.07978
1.01363,-0.08065
1.01261,-0.08481
1.01254,-0.08814
1.0132,-0.08606
1.01279,-0.0848
1.01275,-0.08064
1.01323,-0.0901
1.01202,-0.08624
1.01401,-0.08319
1.01255,-0.08911
1.01179,-0.08388
1.01322,-0.07959
1.01218,-0.0876
1.01615,-0.07465
1.01348,-0.08684
1.01383,-0.07862
1.01375,-0.07732
1.01412,-0.07929
1.01285,-0.08517
1.01328,-0.08371
1.01326,-0.08561
1.01295,-0.08353
1.01385,-0.08494
1.01534,-0.07967
1.01535,-0.07663
1.01156,-0.08812
1.01267,-0.08549
1.01469,-0.08342
1.01476,-0.08057
1.01309,-0.08406
1.01456,-0.07871
1.01434,-0.08068
1.01272,-0.08547
1.01275,-0.08898
1.01343,-0.08068
1.01475,-0.07886
1.01231,-0.08636
1.0122,-0.08879
1.01243,-0.08158
1.01206,-0.08754
1.01179,-0.08438
1.0138,-0.07546
1.01193,-0.08114
1.01154,-0.09012
1.01358,-0.08543
1.01124,-0.08914
1.01154,-0.08844
1.01236,-0.08707
1.01489,-0.08218
1.01383,-0.0777
1.01546,-0.07867
1.01384,-0.08667
1.01536,-0.07956
1.01332,-0.08268
1.01247,-0.09048
1.01515,-0.07685
1.01338,-0.08297
1.0126,-0.08673
1.01139,-0.08994
1.01379,-0.08822
1.01278,-0.0855
1.01203,-0.0857
1.01186,-0.08714
1.01152,-0.08454
1.01257,-0.08262
1.01339,-0.08182
1.01097,-0.08914
1.01248,-0.08651
1.01417,-0.08038
1.01317,-0.07849
1.01452,-0.07753
1.01074,-0.08727
1.01221,-0.08449
1.01409,-0.0803
1.01264,-0.09044
1.01306,-0.08739
1.01167,-0.08855
1.01341,-0.08276
1.01214,-0.08435
1.01235,-0.08916
1.01401,-0.07692
1.01496,-0.07919
1.01238,-0.08676
1.01348,-0.08439
1.01543,-0.0803
1.01241,-0.0849
1.01336,-0.08407
1.01452,-0.07797
1.01399,-0.08764
1.01246,-0.08596
1.01285,-0.08192
1.01345,-0.08195
1.0128,-0.08505
1.01481,-0.07876
1.01191,-0.08699
1.01337,-0.07643
1.01275,-0.07661
1.01275,-0.07999
1.01233,-0.08466
1.01389,-0.07935
1.0128,-0.07965
1.01171,-0.08753
1.01294,-0.07898
1.0138,-0.08166
1.01322,-0.08505
1.01277,-0.09047
1.01342,-0.08156
1.01341,-0.08194
1.01391,-0.07936
1.01316,-0.08296
1.0119,-0.09274
1.01272,-0.08546
1.01262,-0.09055
1.01493,-0.08017
1.01063,-0.08833
1.01252,-0.08497
1.0117,-0.08583
1.01253,-0.0875
1.01361,-0.08815
1.01314,-0.08155
1.01306,-0.08782
1.01464,-0.08103
1.01268,-0.08771
1.01461,-0.08808
1.01159,-0.08799
1.01212,-0.08504
1.01499,-0.08025
1.01157,-0.08548
1.01309,-0.08294
1.01188,-0.0918
1.01357,-0.08715
1.01337,-0.0819
1.01352,-0.08231
1.01254,-0.08978
1.01375,-0.07671
1.01276,-0.07843
1.0119,-0.08721
1.01409,-0.08178
1.01404,-0.0763
1.01404,-0.07955
1.01366,-0.08404
1.01368,-0.08445
1.01106,-0.08869
1.01363,-0.08509
1.01302,-0.08112
1.01289,-0.08062
1.0132,-0.084
1.01227,-0.08716
1.01329,-0.08705
1.01096,-0.08908
1.0117,-0.08668
1.01382,-0.08841
1.01161,-0.08536
1.01326,-0.08676
1.01374,-0.0798
1.01196,-0.08637
1.0125,-0.08906
1.01332,-0.08051
1.01237,-0.08186
1.01314,-0.08705
1.01334,-0.08173
1.01369,-0.08594
1.01417,-0.07883
1.01337,-0.08808
1.01474,-0.07924
1.01282,-0.08316
1.01152,-0.08817
1.01413,-0.07664
1.01198,-0.08395
1.01326,-0.08423
1.01367,-0.08333
1.01242,-0.08718
1.01556,-0.08069
1.01337,-0.08493
1.01495,-0.07944
1.01346,-0.08607
1.01505,-0.0812
1.01154,-0.08625
1.01501,-0.07787
1.01379,-0.08023
1.01245,-0.08218
1.01294,-0.08434
1.01397,-0.08248
1.01311,-0.07926
1.01388,-0.07826
1.01299,-0.08735
1.0135,-0.08733
1.01346,-0.0809
1.01431,-0.08193
1.01384,-0.08118
1.01362,-0.08759
1.01219,-0.0917
1.01215,-0.08989
1.01377,-0.07762
1.01423,-0.07665
1.01306,-0.08595
1.01352,-0.08682
1.01425,-0.08307
1.01288,-0.08347
1.01382,-0.08047
1.01293,-0.08053
1.01287,-0.08779
1.01443,-0.0808
1.01181,-0.08732
1.01367,-0.08443
1.01302,-0.08506
1.01226,-0.08287
1.01292,-0.08794
1.01241,-0.08416
1.01279,-0.08027
1.01236,-0.08848
1.01314,-0.08607
1.01419,-0.07732
1.01196,-0.08615
1.01412,-0.07777
1.0139,-0.0823
1.01236,-0.08801
1.01187,-0.0882
1.01382,-0.08446
1.01197,-0.0899
1.01347,-0.0762
1.01279,-0.08763
1.0122,-0.08982
1.01232,-0.08582
1.01225,-0.07983
1.014,-0.08682
1.01562,-0.07606
1.01388,-0.08019
1.01328,-0.08264
1.01286,-0.08361
1.01277,-0.08442
1.01336,-0.08536
1.01323,-0.08493
1.01434,-0.08112
1.01221,-0.08613
1.01292,-0.08415
1.01247,-0.08476
1.01407,-0.08543
1.01379,-0.0785
1.01393,-0.08164
1.01197,-0.08818
1.01347,-0.08719
1.01176,-0.08651
1.01391,-0.08352
1.01435,-0.07569
1.01351,-0.07879
1.01335,-0.08685
1.01289,-0.08595
1.01364,-0.08047
1.0128,-0.08822
1.01408,-0.07749
1.01247,-0.08325
1.01327,-0.08626
1.01234,-0.08581
1.01273,-0.07991
1.01384,-0.0845
1.01435,-0.07956
1.01294,-0.07937
1.01288,-0.0835
1.01308,-0.08615
1.01172,-0.0903
1.01359,-0.08059
1.01264,-0.08698
1.01347,-0.08158
1.01547,-0.08018
1.01381,-0.08387
1.01442,-0.07808
1.01332,-0.08054
1.01339,-0.08481
1.01325,-0.08621
1.01201,-0.08886
1.01155,-0.08774
1.01319,-0.07749
1.01296,-0.08806
1.01237,-0.08817
1.01502,-0.07709
1.01163,-0.09051
1.01213,-0.07928
1.0134,-0.08393
1.0143,-0.07714
1.01158,-0.08764
1.01271,-0.08715
1.01273,-0.08567
1.01509,-0.07435
1.01219,-0.08562
1.01271,-0.0834
1.01267,-0.08841
1.01277,-0.08827
1.01385,-0.08011
1.01322,-0.08598
1.01291,-0.09025
1.01311,-0.08831
1.01387,-0.0874
1.01215,-0.08896
1.0119,-0.09054
1.01401,-0.08798
1.01104,-0.08939
1.01482,-0.07895
1.01267,-0.08582
1.01224,-0.09043
1.01428,-0.07911
1.01305,-0.08502
1.01598,-0.07887
1.0134,-0.08579
1.01255,-0.08267
1.01162,-0.086
1.01127,-0.08329
1.01404,-0.07732
1.01225,-0.08917
1.01391,-0.07887
1.01254,-0.08964
1.01232,-0.08415
1.01118,-0.09101
1.01201,-0.0844
1.01406,-0.08433
1.01489,-0.0812
1.01422,-0.08066
1.01259,-0.08599
1.01415,-0.07721
1.01267,-0.08816
1.01343,-0.08093
1.01335,-0.08523
1.01311,-0.08437
1.01318,-0.08359
1.01164,-0.0863
1.01237,-0.08743
1.01276,-0.08522
1.01334,-0.08903
1.01218,-0.08767
1.01376,-0.0791
1.01523,-0.078
1.012,-0.08807
1.01336,-0.07921
1.01382,-0.07894
1.013,-0.08717
1.01164,-0.09072
1.01309,-0.08848
1.01465,-0.08353
1.01419,-0.08351
1.01362,-0.08207
1.01465,-0.07768
1.01309,-0.08973
1.01174,-0.08485
1.01229,-0.08065
1.01237,-0.08865
1.01178,-0.09062
1.01522,-0.07912
1.01351,-0.07772
1.01486,-0.08408
1.01439,-0.08367
1.0129,-0.08569
1.01294,-0.08413
1.01231,-0.08142
1.01286,-0.08345
1.0121,-0.08633
1.01409,-0.08015
1.0145,-0.07818
1.01429,-0.08049
1.01208,-0.08592
1.01292,-0.09065
1.01441,-0.07668
1.01333,-0.08558
1.01328,-0.08262
1.01377,-0.08308
1.014,-0.08469
1.01389,-0.08564
1.01105,-0.08951
1.0142,-0.08312
1.01152,-0.08863
1.01278,-0.08409
1.01264,-0.08855
1.01398,-0.08215
1.01415,-0.07812
1.0128,-0.08289
1.01234,-0.08619
1.01315,-0.08338
1.01348,-0.07794
1.01183,-0.09078
1.01475,-0.07326
1.01257,-0.08594
1.01357,-0.08121
1.01345,-0.08081
1.01258,-0.08658
1.01454,-0.0785
1.01352,-0.08407
1.01294,-0.08581
1.01167,-0.0888
1.01264,-0.08602
1.01406,-0.08335
1.01361,-0.07924
1.01342,-0.08136
1.01252,-0.08565
1.0146,-0.0814
1.01296,-0.08315
1.01566,-0.07531
1.01422,-0.08639
1.01279,-0.08753
1.01478,-0.08082
1.01512,-0.07921
1.01221,-0.08644
1.01245,-0.08448
1.01123,-0.09069
1.01276,-0.07978
1.01357,-0.07989
1.01379,-0.07969
1.01452,-0.0826
1.0139,-0.07553
1.01316,-0.08394
1.0118,-0.08844
1.01293,-0.08342
1.01328,-0.08595
1.01276,-0.07994
1.01386,-0.07843
1.01233,-0.08951
1.01255,-0.0834
1.01255,-0.08404
1.01276,-0.08205
1.01443,-0.08171
1.01235,-0.08162
1.01317,-0.08183
1.01234,-0.08434
1.0129,-0.08781
1.01285,-0.08651
1.01457,-0.07985
1.01242,-0.08391
1.01165,-0.08603
1.0129,-0.0865
1.01226,-0.08733
1.0153,-0.07499
1.01282,-0.07848
1.01407,-0.08183
1.01274,-0.08907
1.01413,-0.07895
1.01117,-0.09146
1.01114,-0.08913
1.01212,-0.09065
1.01331,-0.08137
1.01329,-0.08153
1.01607,-0.07453
1.01334,-0.08028
1.01381,-0.08728
1.013,-0.08671
1.01248,-0.07941
1.01193,-0.08705
1.01366,-0.08277
1.01318,-0.08682
1.01317,-0.082
1.01161,-0.0868
1.01391,-0.08125
1.01407,-0.0778
1.01202,-0.09033
1.01403,-0.08078
1.01241,-0.08592
1.01454,-0.07989
1.01257,-0.08785
1.01313,-0.08429
1.01432,-0.0765
1.01276,-0.0848
1.01508,-0.08183
1.01417,-0.07926
1.01344,-0.08997
1.01299,-0.07932
1.012,-0.08674
1.0123,-0.08438
1.01386,-0.08196
1.01313,-0.08547
1.01566,-0.07918
1.01274,-0.08371
1.01291,-0.08574
1.01203,-0.08419
1.01332,-0.08673
1.01401,-0.07936
1.01118,-0.0867
1.01445,-0.07474
1.01512,-0.07732
1.01154,-0.08564
1.0124,-0.08735
1.01301,-0.08161
1.01281,-0.08614
1.015,-0.07746
1.01225,-0.08292
1.01451,-0.07956
1.013,-0.08252
1.01361,-0.08434
1.01125,-0.09258
1.01397,-0.08571
1.01241,-0.08321
1.01463,-0.07642
1.01413,-0.08123
1.01408,-0.08731
1.01392,-0.07749
1.01185,-0.0904
1.01264,-0.08672
1.01411,-0.08005
1.01292,-0.07877
1.0147,-0.08155
1.01333,-0.08495
1.01228,-0.08709
1.01274,-0.08556
1.01318,-0.08445
1.01443,-0.0793
1.01489,-0.08229
1.01214,-0.0816
1.01336,-0.08348
1.01299,-0.08339
1.0147,-0.08018
1.0134,-0.08223
1.01314,-0.08865
1.0146,-0.07748
1.01252,-0.08247
1.01493,-0.07943
1.01396,-0.0789
1.01449,-0.07879
1.01433,-0.07598
1.01195,-0.08358
1.0126,-0.08556
1.01316,-0.08522
1.01263,-0.08362
1.01275,-0.08115
1.01312,-0.08725
1.01321,-0.08269
1.01136,-0.09034
1.01308,-0.08518
1.01311,-0.08934
1.01106,-0.08825
1.01319,-0.08604
1.01238,-0.08181
1.01476,-0.078
1.01344,-0.07739
1.01281,-0.08576
1.01257,-0.08971
1.01269,-0.08837
1.01363,-0.08741
1.01439,-0.07864
1.0134,-0.08961
1.01325,-0.08514
1.01199,-0.08691
1.01206,-0.08576
1.01259,-0.08383
1.01297,-0.08066
1.01371,-0.07886
1.01342,-0.08106
1.01289,-0.08008
1.01486,-0.07948
1.01369,-0.07981
1.01295,-0.08701
1.01338,-0.0823
1.01303,-0.09074
1.01306,-0.08284
1.01136,-0.0909
1.01278,-0.09019
1.01326,-0.09221
1.01322,-0.07839
1.01292,-0.08344
1.01344,-0.0827
1.01412,-0.07905
1.01165,-0.08224
1.01321,-0.08404
1.01208,-0.08335
1.0121,-0.08512
1.01323,-0.0876
1.01418,-0.08119
1.01283,-0.08352
1.01211,-0.0804
1.01158,-0.08829
1.01455,-0.08625
1.01384,-0.08247
1.01314,-0.08478
1.01299,-0.08101
1.01376,-0.08788
1.0122,-0.08476
1.01208,-0.0852
1.01138,-0.08695
1.01324,-0.08863
1.01371,-0.0817
1.01323,-0.08463
1.01247,-0.08948
1.0118,-0.08567
1.01281,-0.08923
1.01355,-0.07579
1.01413,-0.08152
1.01246,-0.08378
1.01307,-0.08928
1.01247,-0.08042
1.0147,-0.07769
1.01234,-0.08691
1.01491,-0.07967
1.01463,-0.07791
1.01336,-0.08898
1.01233,-0.08624
1.01237,-0.08616
1.01342,-0.0917
1.0126,-0.08257
1.01387,-0.07813
1.0126,-0.08302
1.01225,-0.08545
1.01193,-0.09012
1.01288,-0.08019
1.01309,-0.08885
1.01323,-0.07812
1.01277,-0.08345
1.0131,-0.09147
1.01348,-0.08549
1.01209,-0.08908
1.01402,-0.08489
1.01194,-0.09057
1.01237,-0.08527
1.01244,-0.08595
1.01246,-0.08388
1.01206,-0.09052
1.01388,-0.082
1.01365,-0.086
1.01242,-0.08627
1.01276,-0.0817
1.01209,-0.087
1.01346,-0.08208
1.01206,-0.08636
1.01392,-0.08228
1.01264,-0.08497
1.01308,-0.08436
1.01282,-0.08531
1.01388,-0.07825
1.01214,-0.08592
1.01501,-0.08231
1.01415,-0.08198
1.01299,-0.07715
1.0122,-0.08646
1.01256,-0.08857
1.01444,-0.07974
1.01323,-0.08282
1.01234,-0.08481
1.01319,-0.08581
1.01135,-0.0904
1.01341,-0.08077
1.01284,-0.08817
1.01428,-0.07614
1.01269,-0.08186
1.01332,-0.08356
1.01346,-0.08068
1.01224,-0.08916
1.01262,-0.08636
1.01474,-0.07857
1.01301,-0.0869
1.0129,-0.08269
1.01321,-0.0826
1.01158,-0.08179
1.01322,-0.08602
1.01361,-0.08478
1.01227,-0.0877
1.01302,-0.08373
1.01377,-0.08184
1.01324,-0.0787
1.01432,-0.08155
1.0141,-0.08026
1.0124,-0.08798
1.01578,-0.07808
1.01353,-0.08023
1.01249,-0.08469
1.01229,-0.08967
1.01203,-0.08321
1.01185,-0.08208
1.01391,-0.08323
1.014,-0.07844
1.01326,-0.08183
1.01516,-0.07659
1.01263,-0.08672
1.01318,-0.09073
1.01345,-0.08602
1.01347,-0.08585
1.01282,-0.08137
1.01306,-0.08302
1.01375,-0.08094
1.01493,-0.08332
1.01202,-0.08568
1.01425,-0.07909
1.01422,-0.08423
1.0133,-0.08196
1.01222,-0.08747
1.01296,-0.08553
1.01331,-0.08383
1.0124,-0.08829
1.01515,-0.07939
1.01373,-0.08254
1.01193,-0.0895
1.01171,-0.08531
1.01283,-0.08511
1.01437,-0.08572
1.01358,-0.07735
1.01245,-0.07926
1.01241,-0.08851
1.01221,-0.08803
1.01277,-0.08497
1.01349,-0.08182
1.01093,-0.09308
1.0149,-0.08087
1.01273,-0.08388
1.0132,-0.07836
1.01205,-0.08894
1.01274,-0.08242
1.01628,-0.08176
1.01142,-0.08877
1.01319,-0.087
1.01312,-0.09051
1.01329,-0.07941
1.01328,-0.08343
1.01238,-0.08113
1.01134,-0.08559
1.01392,-0.08093
1.01412,-0.0817
1.0131,-0.08607
1.01488,-0.07823
1.0132,-0.08471
1.01207,-0.08409
1.0131,-0.07954
1.01244,-0.08325
1.01355,-0.0809
1.01449,-0.07639
1.01273,-0.08678
1.01445,-0.07799
1.01344,-0.09023
1.01287,-0.08806
1.01327,-0.08085
1.01215,-0.08797
1.01324,-0.08171
1.01121,-0.0875
1.01278,-0.08888
1.01341,-0.08565
1.01445,-0.08027
1.01296,-0.08059
1.01296,-0.085
1.01245,-0.08458
1.01348,-0.08032
1.01167,-0.08947
1.0127,-0.08169
1.0134,-0.08236
1.01322,-0.08473
1.01313,-0.07808
1.01535,-0.07993
1.01334,-0.08682
1.01297,-0.0797
1.01412,-0.0762
1.01185,-0.08517
1.01141,-0.08717
1.01206,-0.08544
1.01141,-0.08801
1.01283,-0.0813
1.01376,-0.07879
1.012,-0.08893
1.01398,-0.08137
1.01296,-0.08217
1.01304,-0.08478
1.0139,-0.08157
1.01288,-0.08567
1.01449,-0.08495
1.01279,-0.08669
1.01325,-0.08271
1.01457,-0.08323
1.01431,-0.08294
1.01158,-0.08598
1.01374,-0.07998
1.01213,-0.0859
1.01225,-0.08703
1.01506,-0.08022
1.01422,-0.07842
1.01412,-0.08009
1.01278,-0.08491
1.01221,-0.08852
1.01301,-0.08791
1.01455,-0.08292
1.01405,-0.07557
1.01468,-0.07872
1.0133,-0.0912
1.01266,-0.08552
1.01344,-0.07962
1.01336,-0.08465
1.01268,-0.08613
1.01264,-0.08358
1.01427,-0.08222
1.01271,-0.08794
1.01421,-0.08341
1.01217,-0.08097
1.01393,-0.08821
1.01371,-0.08071
1.01241,-0.08078
1.01202,-0.09191
1.01386,-0.07943
1.01372,-0.08481
1.01461,-0.07887
1.01233,-0.08657
1.01107,-0.09102
1.01235,-0.09172
1.0143,-0.08153
1.01386,-0.07728
1.01411,-0.08203
1.01429,-0.07514
1.01179,-0.09061
1.01327,-0.07685
1.01365,-0.08215
1.01337,-0.08617
1.01327,-0.09015
1.0123,-0.087
1.01384,-0.07662
1.01376,-0.07877
1.01306,-0.08321
1.01202,-0.09004
1.01284,-0.08297
1.01267,-0.08279
1.01381,-0.08441
1.01401,-0.07916
1.01435,-0.08461
1.01346,-0.08537
1.01491,-0.07765
1.01395,-0.08375
1.01462,-0.08141
1.0129,-0.07825
1.01396,-0.07912
1.01417,-0.08466
1.01437,-0.08235
1.01394,-0.07638
1.01236,-0.08173
1.01142,-0.09152
1.01382,-0.08192
1.0122,-0.08589
1.0144,-0.07565
1.01266,-0.08214
1.01349,-0.0857
1.01436,-0.08174
1.01326,-0.08145
1.01313,-0.0813
1.01218,-0.08721
1.01297,-0.08598
1.01478,-0.08537
1.01424,-0.08017
1.01157,-0.08532
1.01312,-0.08798
1.01219,-0.08524
1.01366,-0.08667
1.01213,-0.08558
1.01215,-0.08284
1.0132,-0.07824
1.01394,-0.08133
1.01139,-0.08875
1.01392,-0.07749
1.0122,-0.08502
1.01297,-0.0789
1.01397,-0.08183
1.01374,-0.0784
1.01309,-0.08259
1.01463,-0.07814
1.014,-0.07777
1.01257,-0.07977
1.01183,-0.08507
1.0146,-0.08222
1.01283,-0.08817
1.01312,-0.08717
1.01467,-0.0799
1.01341,-0.08201
1.01221,-0.082
1.01332,-0.08355
1.01428,-0.07678
1.01235,-0.08719
1.01255,-0.08111
1.01403,-0.08579
1.01672,-0.07694
1.01297,-0.08855
1.01375,-0.08396
1.01236,-0.07853
1.01545,-0.07667
1.01305,-0.08593
1.01282,-0.07947
1.01182,-0.08681
1.01355,-0.08339
1.01341,-0.08642
1.01283,-0.08514
1.01316,-0.08114
1.0132,-0.08747
1.01243,-0.08695
1.01192,-0.0871
1.01299,-0.08576
1.01195,-0.08623
1.01508,-0.07577
1.01246,-0.08946
1.01209,-0.08724
1.01368,-0.08124
1.01173,-0.0907
1.01252,-0.086
1.01145,-0.08983
1.01461,-0.07791
1.01268,-0.08703
1.01354,-0.08275
1.0151,-0.07775
1.0133,-0.08176
1.01486,-0.07894
1.01369,-0.08113
1.0149,-0.08219
1.01286,-0.08479
1.01116,-0.0887
1.01304,-0.08553
1.01225,-0.0818
1.01239,-0.09016
1.01417,-0.07924
1.0145,-0.07773
1.01352,-0.08417
1.01146,-0.08629
1.01349,-0.07913
1.01276,-0.08178
1.01403,-0.0831
1.01309,-0.08385
1.01365,-0.07736
1.01301,-0.08811
1.01342,-0.08212
1.01304,-0.08177
1.01371,-0.08179
1.01408,-0.07751
1.0134,-0.08212
1.01181,-0.08906
1.01188,-0.0842
1.01247,-0.08561
1.01217,-0.0888
1.01471,-0.08356
1.01149,-0.08706
1.01214,-0.08376
1.01299,-0.08424
1.01233,-0.08745
1.01555,-0.07937
1.0145,-0.08375
1.01298,-0.08891
1.01243,-0.086
1.013,-0.08229
1.01344,-0.08475
1.01249,-0.08575
1.0127,-0.08504
1.01367,-0.08925
1.01353,-0.07552
1.01467,-0.07645
1.01259,-0.08794
1.01284,-0.08591
1.01184,-0.09059
1.0145,-0.07547
1.01206,-0.08616
1.01259,-0.08293
1.01334,-0.08728
1.01406,-0.07743
1.01388,-0.07846
1.01173,-0.09155
1.01308,-0.08684
1.01371,-0.08312
1.01361,-0.08029
1.01092,-0.09198
1.01337,-0.08651
1.0132,-0.08339
1.01176,-0.089
1.01251,-0.08733
1.01128,-0.08339
1.01419,-0.07891
1.01366,-0.0848
1.01479,-0.08188
1.01403,-0.07886
1.011,-0.09206
1.01221,-0.08695
1.01421,-0.07877
1.01474,-0.08064
1.01265,-0.08422
1.0116,-0.0868
1.01439,-0.08177
1.01171,-0.08909
1.01181,-0.08634
1.01401,-0.08402
1.01183,-0.08427
1.0135,-0.08495
1.01366,-0.0799
1.01307,-0.0817
1.01372,-0.08512
1.01132,-0.0889
1.01246,-0.08657
1.01203,-0.0895
1.01387,-0.08013
1.0134,-0.08293
1.01583,-0.07507
1.01261,-0.0839
1.01303,-0.07788
1.01322,-0.08244
1.01199,-0.08485
1.01474,-0.08038
1.0138,-0.08594
1.01398,-0.07981
1.01363,-0.08667
1.01362,-0.08089
1.01339,-0.08097
1.01449,-0.07771
1.01216,-0.08465
1.01189,-0.08691
1.0127,-0.0888
1.01307,-0.08519
1.01371,-0.08146
1.01264,-0.08392
1.01453,-0.0783
1.01398,-0.08412
1.01224,-0.08809
1.01242,-0.08653
1.01228,-0.0857
1.01456,-0.07739
1.01061,-0.09207
1.01223,-0.08694
1.01317,-0.0802
1.01208,-0.08828
1.01352,-0.07872
1.0129,-0.08388
1.01231,-0.08583
1.01222,-0.08912
1.01388,-0.07784
1.01147,-0.08441
1.01283,-0.08018
1.01322,-0.09135
1.01326,-0.08066
1.01394,-0.08376
1.01292,-0.08815
1.01444,-0.08507
1.01263,-0.08019
1.01459,-0.08401
1.01339,-0.0847
1.01395,-0.07569
1.0127,-0.08394
1.01227,-0.08754
1.01255,-0.08834
1.01395,-0.08302
1.01377,-0.08213
1.0117,-0.08491
1.01342,-0.07933
1.01371,-0.08561
1.01364,-0.08359
1.01372,-0.08043
1.01258,-0.08677
1.01344,-0.08676
1.01332,-0.08636
1.01349,-0.08619
1.01097,-0.08812
1.01218,-0.09168
1.01434,-0.07984
1.01253,-0.08546
1.01424,-0.07973
1.0116,-0.08844
1.01366,-0.08075
1.01543,-0.07331
1.0114,-0.08357
1.01348,-0.08196
1.0132,-0.08326
1.013,-0.07896
1.01282,-0.08753
1.01103,-0.08874
1.01341,-0.0869
1.01282,-0.08666
1.01296,-0.08323
1.01299,-0.08319
1.01347,-0.0848
1.01569,-0.07979
1.01076,-0.09201
1.01413,-0.08088
1.01352,-0.07991
1.01403,-0.08551
1.0132,-0.08226
1.01259,-0.08353
1.01216,-0.08437
1.01343,-0.08217
1.01306,-0.08214
1.01227,-0.08644
1.01429,-0.08906
1.01234,-0.08541
1.01246,-0.08309
1.01223,-0.08981
1.01278,-0.08534
1.01305,-0.08324
1.01334,-0.07941
1.01306,-0.0862
1.01271,-0.07979
1.01377,-0.08454
1.01415,-0.08093
1.01364,-0.07768
1.01255,-0.08812
1.01324,-0.0801
1.01204,-0.08546
1.01324,-0.08039
1.01147,-0.08578
1.01305,-0.0891
1.01446,-0.07899
1.01299,-0.08331
1.01202,-0.08691
1.0123,-0.08567
1.01239,-0.08606
1.01289,-0.08507
1.01271,-0.08092
1.01298,-0.08454
1.01241,-0.0856
1.01199,-0.08686
1.01441,-0.07584
1.01327,-0.09172
1.01114,-0.08766
1.01282,-0.08682
1.0142,-0.08283
1.01254,-0.08464
1.01205,-0.0873
1.01361,-0.07672
1.01483,-0.07411
1.01456,-0.08268
1.0139,-0.07969
1.01645,-0.07835
1.01265,-0.08417
1.01182,-0.08812
1.01289,-0.08477
1.01272,-0.0887
1.01231,-0.09107
1.01457,-0.07831
1.01264,-0.08006
1.01336,-0.08139
1.01283,-0.0849
1.01429,-0.07833
1.01336,-0.08646
1.01253,-0.08428
1.01247,-0.0844
1.01337,-0.07618
1.01266,-0.08737
1.01167,-0.08889
1.01498,-0.0773
1.01309,-0.08374
1.01357,-0.08118
1.01338,-0.08377
1.01331,-0.07481
1.01272,-0.08783
1.01297,-0.08764
1.01143,-0.0881
1.01363,-0.0797
1.01287,-0.08069
1.01363,-0.08552
1.0125,-0.08151
1.01279,-0.08139
1.01459,-0.0796
1.01438,-0.08126
1.01341,-0.08061
1.0129,-0.08352
1.01338,-0.08718
1.0136,-0.08177
1.01256,-0.08615
1.01402,-0.08287
1.01285,-0.08506
1.01359,-0.08415
1.01419,-0.08136
1.01313,-0.08252
1.01285,-0.07774
1.01379,-0.0842
1.0136,-0.08974
1.01222,-0.08561
1.01265,-0.07972
1.01394,-0.07841
1.01506,-0.08073
1.01148,-0.08938
1.01387,-0.08195
1.01206,-0.08803
1.01184,-0.08769
1.01167,-0.08685
1.01345,-0.07815
1.01188,-0.08455
1.01145,-0.0857
1.01326,-0.08808
1.01383,-0.08373
1.01343,-0.08452
1.01233,-0.08809
1.01345,-0.08189
1.01277,-0.07986
1.01239,-0.08723
1.01625,-0.07517
1.01306,-0.08361
1.01397,-0.07967
1.01137,-0.09125
1.01337,-0.08432
1.01399,-0.07802
1.01298,-0.08789
1.01332,-0.08806
1.01182,-0.08759
1.01149,-0.08748
1.0144,-0.08211
1.01335,-0.08631
1.01242,-0.08409
1.01309,-0.07925
1.01305,-0.08524
1.01491,-0.07994
1.01342,-0.08315
1.01284,-0.07787
1.01307,-0.08424
1.01345,-0.08223
1.01367,-0.08313
1.0135,-0.08963
1.01272,-0.08633
1.01174,-0.08385
1.01263,-0.08485
1.0119,-0.08917
1.01487,-0.07806
1.01248,-0.08277
1.0126,-0.08137
1.01447,-0.07694
1.01439,-0.08345
1.01342,-0.08702
1.01338,-0.08612
1.01274,-0.08402
1.01326,-0.08757
1.01366,-0.0801
1.01313,-0.08404
1.01263,-0.07694
1.01452,-0.08002
1.01537,-0.07411
1.0126,-0.08643
1.01388,-0.08049
1.01202,-0.08801
1.01434,-0.07962
1.01274,-0.08819
1.01299,-0.08054
1.01511,-0.08194
1.01311,-0.07805
1.01508,-0.0791
1.01374,-0.07941
1.01285,-0.08768
1.01463,-0.07686
1.01232,-0.08229
1.01365,-0.08197
1.01218,-0.0808
1.01114,-0.0906
1.01462,-0.07781
1.01282,-0.08335
1.01319,-0.08162
1.01246,-0.08511
1.01317,-0.0838
1.01225,-0.08303
1.01147,-0.08787
1.01323,-0.08252
1.01274,-0.08535
1.0113,-0.08756
1.01312,-0.07944
1.01099,-0.09268
1.01321,-0.08668
1.01252,-0.08778
1.01174,-0.08728
1.01325,-0.08355
1.01284,-0.08519
1.01291,-0.08193
1.01231,-0.08557
1.01315,-0.08756
1.01471,-0.07887
1.01306,-0.08554
1.01353,-0.08013
1.01319,-0.08603
1.01378,-0.08672
1.01222,-0.08856
1.01263,-0.08568
1.01359,-0.08832
1.01267,-0.08111
1.01289,-0.0826
1.01341,-0.08864
1.01086,-0.09068
1.0161,-0.07727
1.01228,-0.08655
1.01285,-0.08207
1.01339,-0.08498
1.01265,-0.08733
1.01219,-0.09179
1.01356,-0.07605
1.01325,-0.08271
1.01381,-0.0886
1.01338,-0.07652
1.01346,-0.08007
1.0128,-0.08619
1.01299,-0.0794
1.01187,-0.08578
1.01183,-0.08217
1.01289,-0.08379
1.01475,-0.08023
1.01412,-0.08011
1.01136,-0.09001
1.01295,-0.08725
1.01331,-0.07887
1.01423,-0.07786
1.01225,-0.08369
1.01302,-0.08952
1.01287,-0.08806
1.01156,-0.08728
1.01381,-0.08804
1.01306,-0.08508
1.01399,-0.07955
1.01326,-0.08495
1.0116,-0.08515
1.01362,-0.08115
1.0129,-0.08872
1.01336,-0.08698
1.01206,-0.08198
1.0133,-0.08273
1.01424,-0.08108
1.01248,-0.08455
1.01323,-0.08363
1.01312,-0.09139
1.0124,-0.08311
1.01481,-0.07567
1.01211,-0.0788
1.01376,-0.08368
1.01231,-0.09063
1.01293,-0.08625
1.01251,-0.08649
1.01362,-0.08671
1.01344,-0.08634
1.01287,-0.08421
1.01446,-0.08051
1.01193,-0.08063
1.01525,-0.078
1.01217,-0.08932
1.01443,-0.07703
1.0151,-0.07735
1.01338,-0.07911
1.01364,-0.08005
1.01121,-0.09088
1.01563,-0.07611
1.01271,-0.08615
1.01326,-0.08511
1.01458,-0.07835
1.01261,-0.0838
1.01186,-0.09053
1.01347,-0.07853
1.01311,-0.07987
1.01373,-0.07942
1.01263,-0.08702
1.01147,-0.08827
1.01309,-0.08647
1.01088,-0.09082
1.01317,-0.08458
1.01496,-0.07852
1.01335,-0.08616
1.01178,-0.08553
1.01381,-0.08386
1.01201,-0.08902
1.0132,-0.08438
1.01349,-0.08155
1.01188,-0.08777
1.01277,-0.0821
1.01345,-0.08363
1.01145,-0.08433
1.01416,-0.07718
1.01416,-0.08538
1.0125,-0.08796
1.01438,-0.08287
1.01231,-0.08563
1.01343,-0.0794
1.01342,-0.08319
1.01405,-0.08629
1.01295,-0.08814
1.01268,-0.08806
1.01244,-0.09217
1.01239,-0.08639
1.01366,-0.08485
1.0147,-0.07936
1.01305,-0.08331
1.0135,-0.08243
1.01219,-0.08108
1.01418,-0.08215
1.01197,-0.08725
1.01427,-0.0844
1.01488,-0.07731
1.01482,-0.076
1.01191,-0.08726
1.01197,-0.0839
1.01298,-0.07874
1.01232,-0.08451
1.01275,-0.08586
1.01222,-0.089
1.01378,-0.08691
1.0122,-0.08969
1.01343,-0.08415
1.0148,-0.0749
1.0136,-0.08266
1.01379,-0.08194
1.01321,-0.08247
1.01299,-0.0844
1.01234,-0.08598
1.01305,-0.08605
1.01195,-0.08263
1.0119,-0.09063
1.01392,-0.08141
1.01386,-0.08324
1.01207,-0.0874
1.01188,-0.08486
1.01264,-0.08428
1.013,-0.08739
1.01256,-0.08648
1.01301,-0.08699
1.01426,-0.07213
1.01219,-0.0885
1.01307,-0.09061
1.01247,-0.08543
1.01418,-0.08132
1.01344,-0.08287
1.01483,-0.0772
1.01173,-0.08894
1.01389,-0.07966
1.01395,-0.08417
1.01316,-0.08576
1.01333,-0.08213
1.01164,-0.08344
1.01314,-0.08128
1.01398,-0.08412
1.01296,-0.08063
1.01239,-0.08631
1.01285,-0.08518
1.0124,-0.09044
1.01329,-0.08568
1.01246,-0.08195
1.01284,-0.08518
1.01158,-0.09178
1.0129,-0.08699
1.01427,-0.08168
1.01328,-0.08403
1.01456,-0.08147
1.01364,-0.08678
1.01177,-0.08855
1.0122,-0.0847
1.01222,-0.08494
1.01493,-0.07554
1.01195,-0.08803
1.01234,-0.08489
1.01367,-0.08385
1.01237,-0.08521
1.01297,-0.08289
1.01488,-0.08211
1.01276,-0.08768
1.01428,-0.07834
1.01281,-0.08549
1.01181,-0.08224
1.01363,-0.08029
1.01244,-0.08369
1.01233,-0.0895
1.01363,-0.08404
1.01403,-0.08036
1.01404,-0.07782
1.01126,-0.0865
1.0123,-0.08539
1.01349,-0.08669
1.01388,-0.08396
1.0127,-0.08262
1.01337,-0.08599
1.01321,-0.08717
1.01306,-0.08557
1.0118,-0.08875
1.01215,-0.08879
1.01438,-0.07786
1.01286,-0.08058
1.01146,-0.08809
1.01278,-0.08295
1.0137,-0.08269
1.01178,-0.08266
1.01172,-0.08478
1.01289,-0.08038
1.01377,-0.07954
1.01216,-0.08908
1.01404,-0.0787
1.01358,-0.08036
1.01432,-0.07609
1.0123,-0.0888
1.01205,-0.08185
1.01411,-0.08074
1.01339,-0.07972
1.01333,-0.08472
1.01274,-0.07939
1.01556,-0.07742
1.01282,-0.08653
1.01161,-0.08625
1.01387,-0.08063
1.01349,-0.08089
1.01414,-0.07368
1.01205,-0.08374
1.01359,-0.07723
1.01446,-0.08132
1.01314,-0.08529
1.01164,-0.0882
1.01246,-0.08736
1.01082,-0.08941
1.01244,-0.08565
1.01139,-0.08824
1.01464,-0.08089
1.01207,-0.08662
1.01207,-0.08962
1.01235,-0.0886
1.01541,-0.07792
1.01235,-0.0862
1.0149,-0.07996
1.01397,-0.08047
1.0148,-0.07927
1.01232,-0.08124
1.01325,-0.08611
1.01286,-0.08794
1.01381,-0.07631
1.01368,-0.08493
1.01426,-0.08243
1.01319,-0.08498
1.01134,-0.08565
1.01149,-0.08469
1.01287,-0.08072
1.01256,-0.08036
1.01277,-0.08697
1.01302,-0.08001
1.0149,-0.07993
1.01305,-0.08751
1.01213,-0.08661
1.01459,-0.07852
1.01331,-0.08815
1.01239,-0.08543
1.01132,-0.08997
1.01276,-0.08084
1.01284,-0.08617
1.0138,-0.08003
1.01444,-0.07955
1.01438,-0.07786
1.01232,-0.08515
1.01424,-0.07694
1.01181,-0.08507
1.01424,-0.08165
1.01314,-0.08568
1.01462,-0.07639
1.01301,-0.08709
1.01432,-0.08143
1.01448,-0.08301
1.01256,-0.08134
1.01456,-0.08232
1.01323,-0.08324
1.01242,-0.08917
1.01297,-0.08693
1.01096,-0.08773
1.01248,-0.08413
1.01438,-0.0819
1.01286,-0.08585
1.01337,-0.07995
1.01365,-0.0807
1.01234,-0.08101
1.01467,-0.07859
1.01488,-0.08367
1.01287,-0.08142
1.01482,-0.07714
1.01431,-0.081
1.01159,-0.08954
1.01315,-0.08451
1.01311,-0.08795
1.0136,-0.08017
1.01155,-0.08611
1.01177,-0.08865
1.01268,-0.07863
1.01245,-0.0831
1.01279,-0.08815
1.01316,-0.08529
1.01229,-0.08506
1.0149,-0.08267
1.01247,-0.08556
1.01478,-0.07747
1.01322,-0.08101
1.0148,-0.0765
1.01497,-0.08018
1.01387,-0.07889
1.0131,-0.08629
1.01353,-0.08314
1.01462,-0.07691
1.01418,-0.08038
1.01357,-0.07962
1.01345,-0.08412
1.01322,-0.08362
1.01213,-0.08509
1.01318,-0.08782
1.01311,-0.0867
1.014,-0.08227
1.01486,-0.07736
1.01244,-0.0859
1.01512,-0.07484
1.01359,-0.08517
1.01419,-0.07982
1.01546,-0.07847
1.01212,-0.08475
1.01451,-0.08343
1.01384,-0.08614
1.01311,-0.08118
1.01345,-0.08289
1.01363,-0.08026
1.0132,-0.08108
1.01265,-0.08141
1.0122,-0.0887
1.01411,-0.08267
1.01274,-0.0881
1.01174,-0.08929
1.01127,-0.08648
1.01204,-0.08319
1.01337,-0.08466
1.01359,-0.08472
1.01269,-0.08675
1.01325,-0.08682
1.01413,-0.08166
1.01393,-0.08208
1.01249,-0.08265
1.01167,-0.08431
1.01282,-0.08184
1.01141,-0.08844
1.01119,-0.09159
1.01265,-0.09128
1.014,-0.07785
1.01273,-0.08203
1.0141,-0.0763
1.01446,-0.07726
1.01451,-0.07748
1.01453,-0.08192
1.01285,-0.07998
1.01303,-0.079
1.01245,-0.09007
1.01261,-0.08366
1.01165,-0.08761
1.01244,-0.08726
1.01217,-0.08756
1.01244,-0.08436
1.01379,-0.08341
1.01276,-0.08164
1.01526,-0.07636
1.0119,-0.08777
1.0146,-0.07608
1.01445,-0.08347
1.01248,-0.08694
1.01373,-0.08178
1.01536,-0.08043
1.01202,-0.0889
1.01314,-0.08579
1.01325,-0.07952
1.01303,-0.08683
1.01237,-0.08372
1.01372,-0.07827
1.013,-0.09012
1.01364,-0.07718
1.01419,-0.08631
1.01176,-0.08267
1.0138,-0.08337
1.01463,-0.07773
1.01197,-0.08831
1.01198,-0.08194
1.01302,-0.08925
1.01251,-0.08637
1.01594,-0.07664
1.01359,-0.08013
1.01205,-0.08373
1.01365,-0.0828
1.01242,-0.08643
1.0124,-0.08433
1.01416,-0.08297
1.01331,-0.07527
1.0135,-0.07931
1.01356,-0.07844
1.01334,-0.08584
1.01241,-0.08857
1.01404,-0.07932
1.01315,-0.08704
1.01201,-0.08875
1.01151,-0.0897
1.01279,-0.07857
1.01152,-0.08464
1.01362,-0.08518
1.01193,-0.09026
1.01298,-0.08061
1.01216,-0.08889
1.01309,-0.08809
1.01266,-0.08777
1.01389,-0.0835
1.01567,-0.07536
1.01185,-0.08735
1.01334,-0.08124
1.01481,-0.07695
1.0116,-0.08977
1.01177,-0.08884
1.01324,-0.0768
1.01258,-0.08216
1.01214,-0.08529
1.01342,-0.08656
1.01265,-0.08528
1.01268,-0.08594
1.01268,-0.07727
1.01368,-0.08602
1.0127,-0.08574
1.01264,-0.08039
1.01172,-0.08667
1.01326,-0.08367
1.01167,-0.09057
1.01297,-0.08761
1.01284,-0.08878
1.01302,-0.08433
1.01359,-0.08043
1.01386,-0.08114
1.0131,-0.07971
1.0137,-0.08109
1.01358,-0.08868
1.01292,-0.0811
1.01257,-0.08847
1.01078,-0.09139
1.01313,-0.08058
1.01319,-0.08819
1.01321,-0.08441
1.01437,-0.08675
1.01294,-0.08604
1.01392,-0.08107
1.0123,-0.08958
1.01275,-0.08368
1.01309,-0.08289
1.01303,-0.08504
1.0129,-0.08183
1.01391,-0.08218
1.01317,-0.07963
1.01273,-0.08493
1.01236,-0.08705
1.01343,-0.08465
1.01365,-0.08097
1.0132,-0.08292
1.0121,-0.08648
1.01319,-0.07921
1.01394,-0.08505
1.01251,-0.08575
1.01107,-0.08852
1.01284,-0.08696
1.01333,-0.08373
1.01273,-0.0889
1.01373,-0.08777
1.01315,-0.08314
1.01361,-0.08693
1.01374,-0.08473
1.01198,-0.08846
1.01302,-0.08299
1.01246,-0.08525
1.01309,-0.07991
1.01259,-0.08839
1.01216,-0.08303
1.01366,-0.07604
1.01198,-0.09018
1.01383,-0.08184
1.01297,-0.08384
1.01214,-0.08741
1.01513,-0.08064
1.01353,-0.08005
1.01349,-0.08477
1.01137,-0.08603
1.014,-0.0758
1.01379,-0.07825
1.0143,-0.08064
1.0134,-0.08254
1.01493,-0.07803
1.01447,-0.08129
1.01306,-0.07605
1.01299,-0.08532
1.01447,-0.07934
1.01344,-0.08795
1.01211,-0.08329
1.01268,-0.08043
1.0117,-0.08831
1.01265,-0.08445
1.01341,-0.08107
1.0154,-0.07496
1.01413,-0.08343
1.01271,-0.08099
1.01474,-0.0811
1.01345,-0.08168
1.01331,-0.08303
1.01284,-0.08868
1.01263,-0.07889
1.01359,-0.08048
1.01184,-0.08833
1.01457,-0.07942
1.01327,-0.08113
1.01355,-0.08333
1.01371,-0.07977
1.01203,-0.09055
1.01414,-0.08587
1.01493,-0.08038
1.01295,-0.09046
1.0144,-0.08151
1.01198,-0.08078
1.01307,-0.08152
1.01276,-0.08583
1.01276,-0.07811
1.01354,-0.07998
1.01186,-0.08775
1.01146,-0.08851
1.01448,-0.07832
1.01465,-0.07596
1.01272,-0.08696
1.01193,-0.08739
1.01406,-0.08119
1.01495,-0.07655
1.01233,-0.08339
1.01224,-0.08784
1.01439,-0.08548
1.01296,-0.08085
1.01218,-0.08235
1.01332,-0.08028
1.01243,-0.0855
1.01166,-0.08816
1.01322,-0.08273
1.0141,-0.08112
1.01331,-0.0871
1.01232,-0.08677
1.01233,-0.08216
1.01406,-0.08227
1.01339,-0.08574
1.01252,-0.08105
1.01243,-0.08475
1.01466,-0.07818
1.01348,-0.08503
1.01231,-0.08865
1.01389,-0.07856
1.01345,-0.08471
1.01305,-0.0884
1.01234,-0.08661
1.01267,-0.08858
1.01348,-0.08461
1.01192,-0.08692
1.01355,-0.08676
1.01511,-0.08034
1.01257,-0.08025
1.0118,-0.08856
1.01392,-0.08152
1.01293,-0.07809
1.01466,-0.07886
1.01291,-0.07866
1.01629,-0.07601
1.01631,-0.07639
1.0137,-0.0807
1.01203,-0.08566
1.01333,-0.08268
1.01321,-0.08174
1.01209,-0.0837
1.01403,-0.08077
1.01454,-0.08106
1.0143,-0.07925
1.01326,-0.07808
1.0136,-0.07905
1.01315,-0.08224
1.01263,-0.08379
1.01375,-0.08282
1.01193,-0.08793
1.0134,-0.08131
1.01412,-0.07695
1.01223,-0.08456
1.01239,-0.08867
1.01259,-0.08395
1.01265,-0.08135
1.01627,-0.08182
1.01275,-0.085
1.01313,-0.08566
1.01256,-0.08436
1.01307,-0.08067
1.01198,-0.08773
1.01257,-0.08472
1.01359,-0.08338
1.0123,-0.08308
1.0144,-0.07716
1.01208,-0.08194
1.01248,-0.0825
1.01302,-0.08196
1.01345,-0.08197
1.01227,-0.08773
1.01409,-0.08338
1.01282,-0.07984
1.01493,-0.0817
1.01076,-0.08967
1.01248,-0.08767
1.01215,-0.08366
1.01145,-0.08715
1.01272,-0.08636
1.01436,-0.08488
1.0126,-0.0861
1.01252,-0.08062
1.01302,-0.0817
1.01217,-0.08599
1.01534,-0.07672
1.0142,-0.07913
1.01408,-0.07653
1.01346,-0.08542
1.01262,-0.0852
1.01258,-0.08495
1.0134,-0.07908
1.01379,-0.08275
1.01542,-0.07792
1.01297,-0.09046
1.01311,-0.08087
1.01343,-0.07727
1.01251,-0.08661
1.01295,-0.08645
1.01239,-0.08943
1.01254,-0.08366
1.0135,-0.07971
1.01298,-0.08354
1.01124,-0.08599
1.0133,-0.08221
1.0127,-0.08887
1.01319,-0.08211
1.01256,-0.08773
1.01362,-0.07929
1.01382,-0.08446
1.01146,-0.08747
1.01264,-0.08635
1.01357,-0.08653
1.01232,-0.08352
1.01432,-0.08322
1.01377,-0.08495
1.01336,-0.08027
1.01293,-0.09038
1.01364,-0.08073
1.0146,-0.07453
1.01489,-0.07956
1.01353,-0.085
1.0138,-0.08587
1.01322,-0.086
1.01353,-0.0822
1.01125,-0.08868
1.01382,-0.08175
1.01141,-0.08735
1.01113,-0.08834
1.01321,-0.08776
1.01081,-0.0915
1.01181,-0.08874
1.01279,-0.08384
1.01267,-0.08162
1.01411,-0.083
1.01426,-0.08394
1.01508,-0.07684
1.01497,-0.08022
1.01291,-0.07792
1.01295,-0.08111
1.01365,-0.08237
1.01292,-0.0793
1.01167,-0.08833
1.01402,-0.0853
1.01246,-0.08732
1.01304,-0.08694
1.01402,-0.08503
1.01265,-0.08053
1.01256,-0.08778
1.0133,-0.07812
1.01268,-0.08536
1.01318,-0.08436
1.01408,-0.08413
1.01345,-0.08714
1.01541,-0.0802
1.01267,-0.07749
1.01274,-0.08385
1.01324,-0.08124
1.01301,-0.08634
1.01047,-0.08993
1.01412,-0.07895
1.01138,-0.08708
1.01258,-0.0823
1.01316,-0.09025
1.01264,-0.08578
1.01487,-0.08003
1.01216,-0.09022
1.01444,-0.08498
1.01322,-0.08525
1.01327,-0.08383
1.01399,-0.08393
1.01536,-0.08076
1.0125,-0.08727
1.01287,-0.08681
1.01115,-0.08828
1.01443,-0.08343
1.013,-0.08485
1.01364,-0.08273
1.01188,-0.08776
1.01166,-0.08957
1.01363,-0.08374
1.01186,-0.08579
1.01261,-0.08689
1.01255,-0.08102
1.01327,-0.081
1.0132,-0.0807
1.01421,-0.0759
1.01313,-0.08696
1.01307,-0.08471
1.01624,-0.07946
1.01266,-0.08597
1.01228,-0.08849
1.01372,-0.07842
1.01397,-0.07918
1.01492,-0.07827
1.01316,-0.08171
1.01154,-0.08671
1.01351,-0.08048
1.0152,-0.0774
1.01433,-0.07872
1.01382,-0.08236
1.01362,-0.08324
1.0142,-0.08413
1.01433,-0.08163
1.01241,-0.08884
1.01293,-0.08656
1.01356,-0.08606
1.01297,-0.07841
1.01391,-0.08281
1.01324,-0.08439
1.01385,-0.08584
1.01224,-0.08302
1.01393,-0.08137
1.01322,-0.07873
1.01371,-0.0832
1.01305,-0.08376
1.013,-0.08627
1.01286,-0.0826
1.01301,-0.08739
1.01342,-0.07949
1.01367,-0.08085
1.0149,-0.07794
1.01331,-0.08386
1.0129,-0.0847
1.0119,-0.0878
1.01142,-0.08305
1.01512,-0.07621
1.01323,-0.08414
1.01222,-0.08501
1.0126,-0.08631
1.0128,-0.08937
1.01344,-0.08451
1.01368,-0.08069
1.01438,-0.08229
1.01195,-0.08557
1.01314,-0.08507
1.01258,-0.08364
1.01216,-0.09121
1.01523,-0.07432
1.01179,-0.08794
1.013,-0.07909
1.01321,-0.08509
1.01451,-0.08462
1.01259,-0.08178
1.0139,-0.0855
1.0152,-0.07875
1.01243,-0.08459


==> coordenadas_vecinos_k20_nodo5.csv <==
Vr,Vi
1.01264,-0.08712
1.01335,-0.08667
1.01222,-0.08912
1.01207,-0.08962
1.01239,-0.08766
1.01343,-0.08522
1.01314,-0.08675
1.01381,-0.08624
1.01295,-0.09072
1.01323,-0.08763
1.01378,-0.08672
1.01214,-0.08741
1.01208,-0.08776
1.01382,-0.08841
1.01287,-0.08681
1.01285,-0.08728
1.0125,-0.08817
1.01135,-0.0904
1.01318,-0.08808
1.01266,-0.08833

